Deviation Ratings: A General, Clone-Invariant Rating Method

Many real-world multi-agent or multi-task evaluation scenarios can be naturally modelled as normal-form games due to inherent strategic (adversarial, cooperative, and mixed motive) interactions. These strategic interactions may be agentic (e.g. players trying to win), fundamental (e.g. cost vs quality), or complementary (e.g. niche finding and specialization). In such a formulation, it is the strategies (actions, policies, agents, models, tasks, prompts, etc.) that are rated. However, the rating problem is complicated by redundancy and complexity of N-player strategic interactions. Repeated or similar strategies can distort ratings for those that counter or complement them. Previous work proposed ``clone invariant'' ratings to handle such redundancies, but this was limited to two-player zero-sum (i.e. strictly competitive) interactions. This work introduces the first N-player general-sum clone invariant rating, called deviation ratings, based on coarse correlated equilibria. The rating is explored on several domains including LLMs evaluation.

==> data/atari/ratings_cce.dat <==
x, y
0.0,{r2d2(bandit)}
0.0,{agent57}
0.0,{muzero}
0.0,{r2d2}
-0.5349493758315835,{r2d2(retrace)}
-0.2721774876939905,{ngu}
-0.8915014745941163,{muesli}
-0.5806380166779437,{muzero2}
-0.954801866036345,{rainbow}
-0.9522198480494964,{distrib-dqn}
-0.9688859016009664,{prior-ddqn}
-0.9629668229684687,{prior-dqn}
-0.9675356433895294,{prior-duel}
-0.9561614501796274,{popart}
-0.954960292464271,{dueling-ddqn}
-0.9653519715831784,{ddqn}
-0.9571960237511897,{noisy-dqn}
-0.8386769332265823,{human}
-0.9799929222584046,{dqn}
-1.0,{random}

==> data/atari/ratings_cce_3p.dat <==
x, y
-4.440892098500626e-16,{r2d2(bandit)}
-1.1102230246251565e-16,{agent57}
0.0,{muzero}
-0.27069302685906727,{r2d2}
-0.5700902491866197,{r2d2(retrace)}
-0.22649274259738938,{ngu}
-0.8707294951300094,{muesli}
-0.6816063815743032,{muzero2}
-0.9509710212663928,{rainbow}
-0.9079544040422595,{distrib-dqn}
-0.9788486218659168,{prior-ddqn}
-0.9653896913204711,{prior-dqn}
-0.9836720518339985,{prior-duel}
-0.9605351554945254,{popart}
-0.9685850426951808,{dueling-ddqn}
-0.9720420023613482,{ddqn}
-0.9544223240437154,{noisy-dqn}
-0.6512508321332711,{human}
-0.979153117611305,{dqn}
-1.0,{random}

==> data/atari/ratings_uni.dat <==
x, y
0.0,{r2d2(bandit)}
-0.03685185958967052,{agent57}
-0.05889997066929409,{muzero}
-0.0714382394773998,{r2d2}
-0.18789807075750709,{r2d2(retrace)}
-0.27461644817044517,{ngu}
-0.3893155293834566,{muesli}
-0.38971968392568845,{muzero2}
-0.6864221891952434,{rainbow}
-0.7037567825113545,{distrib-dqn}
-0.7355719409112476,{prior-ddqn}
-0.737946196373775,{prior-dqn}
-0.7479929683650941,{prior-duel}
-0.7624317160702042,{popart}
-0.7694656584110698,{dueling-ddqn}
-0.7996641394206778,{ddqn}
-0.8061464815968783,{noisy-dqn}
-0.817253326399882,{human}
-0.8210946171915616,{dqn}
-1.0,{random}

==> data/atari/ratings_uni_3p.dat <==
x, y
0.0,{r2d2(bandit)}
-0.036851859589670966,{agent57}
-0.058899970669293866,{muzero}
-0.07143823947740036,{r2d2}
-0.18789807075750709,{r2d2(retrace)}
-0.27461644817044506,{ngu}
-0.3893155293834565,{muesli}
-0.38971968392568834,{muzero2}
-0.6864221891952433,{rainbow}
-0.7037567825113545,{distrib-dqn}
-0.7355719409112476,{prior-ddqn}
-0.737946196373775,{prior-dqn}
-0.7479929683650941,{prior-duel}
-0.7624317160702041,{popart}
-0.7694656584110698,{dueling-ddqn}
-0.7996641394206778,{ddqn}
-0.8061464815968782,{noisy-dqn}
-0.8172533263998818,{human}
-0.8210946171915616,{dqn}
-1.0,{random}

==> data/biased_shapley/a_cce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -2.821577 0.360996
0.000000 1.000000 0.000000 -2.821577 0.414938
0.000000 0.000000 1.000000 -2.821577 0.224066
0.360996 0.414938 0.224066 -2.821577 0.000000
0.158804 0.045650 0.795546 -2.821577 0.000000
0.160602 0.050562 0.788836 -2.821577 0.000000
0.461800 0.510682 0.027518 -2.821577 0.000000
0.375255 0.511490 0.113255 -2.821577 0.000000
0.627680 0.078073 0.294248 -2.821577 0.000000
0.085045 0.609568 0.305387 -2.821577 0.000000
0.154694 0.594982 0.250324 -2.821577 0.000000
0.155779 0.492229 0.351992 -2.821577 0.000000
0.398012 0.112186 0.489803 -2.821577 0.000000
0.017893 0.955346 0.026761 -2.821577 0.000000
0.527228 0.404709 0.068063 -2.821577 0.000000
0.562057 0.014920 0.423023 -2.821577 0.000000
0.507139 0.025101 0.467760 -2.821577 0.000000
0.733190 0.156411 0.110399 -2.821577 0.000000
0.263391 0.506792 0.229817 -2.821577 0.000000
0.098044 0.375085 0.526870 -2.821577 0.000000

==> data/biased_shapley/a_uni.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -2.046182 0.050000
0.000000 1.000000 0.000000 -2.403412 0.050000
0.000000 0.000000 1.000000 -3.584052 0.050000
0.360996 0.414938 0.224066 -2.538995 0.050000
0.158804 0.045650 0.795546 -3.285936 0.050000
0.160602 0.050562 0.788836 -3.277372 0.050000
0.461800 0.510682 0.027518 -2.270933 0.050000
0.375255 0.511490 0.113255 -2.403074 0.050000
0.627680 0.078073 0.294248 -2.526587 0.050000
0.085045 0.609568 0.305387 -2.733583 0.050000
0.154694 0.594982 0.250324 -2.643694 0.050000
0.155779 0.492229 0.351992 -2.763339 0.050000
0.398012 0.112186 0.489803 -2.839511 0.050000
0.017893 0.955346 0.026761 -2.428616 0.050000
0.527228 0.404709 0.068063 -2.295429 0.050000
0.562057 0.014920 0.423023 -2.702066 0.050000
0.507139 0.025101 0.467760 -2.774503 0.050000
0.733190 0.156411 0.110399 -2.271836 0.050000
0.263391 0.506792 0.229817 -2.580653 0.050000
0.098044 0.375085 0.526870 -2.990432 0.050000

==> data/biased_shapley/b_cce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -2.821577 0.360996
0.000000 1.000000 0.000000 -2.821577 0.414938
0.000000 0.000000 1.000000 -2.821577 0.224066
0.360996 0.414938 0.224066 -2.821577 0.000000
0.036159 0.766843 0.196998 -2.821577 0.000000
0.157337 0.820034 0.022630 -2.821577 0.000000
0.141742 0.758295 0.099962 -2.821577 0.000000
0.152836 0.387314 0.459850 -2.821577 0.000000
0.373139 0.592156 0.034705 -2.821577 0.000000
0.015503 0.713485 0.271011 -2.821577 0.000000
0.107329 0.735447 0.157224 -2.821577 0.000000
0.230546 0.611780 0.157674 -2.821577 0.000000
0.189813 0.712091 0.098096 -2.821577 0.000000
0.053888 0.808411 0.137702 -2.821577 0.000000
0.091691 0.733578 0.174731 -2.821577 0.000000
0.071287 0.890419 0.038294 -2.821577 0.000000
0.035837 0.864612 0.099551 -2.821577 0.000000
0.097097 0.710646 0.192257 -2.821577 0.000000
0.068874 0.840894 0.090232 -2.821577 0.000000
0.077978 0.780360 0.141662 -2.821577 0.000000

==> data/biased_shapley/b_uni.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -1.899623 0.050000
0.000000 1.000000 0.000000 -5.110147 0.050000
0.000000 0.000000 1.000000 -1.434004 0.050000
0.360996 0.414938 0.224066 -3.127461 0.050000
0.036159 0.766843 0.196998 -4.269866 0.050000
0.157337 0.820034 0.022630 -4.521824 0.050000
0.141742 0.758295 0.099962 -4.287604 0.050000
0.152836 0.387314 0.459850 -2.928989 0.050000
0.373139 0.592156 0.034705 -3.784594 0.050000
0.015503 0.713485 0.271011 -4.064096 0.050000
0.107329 0.735447 0.157224 -4.187587 0.050000
0.230546 0.611780 0.157674 -3.790340 0.050000
0.189813 0.712091 0.098096 -4.140134 0.050000
0.053888 0.808411 0.137702 -4.430928 0.050000
0.091691 0.733578 0.174731 -4.173434 0.050000
0.071287 0.890419 0.038294 -4.740503 0.050000
0.035837 0.864612 0.099551 -4.629127 0.050000
0.097097 0.710646 0.192257 -4.091651 0.050000
0.068874 0.840894 0.090232 -4.557319 0.050000
0.077978 0.780360 0.141662 -4.339027 0.050000

==> data/biased_shapley/c_cce.dat <==
x        y        z        c         m
0.800000 0.100000 0.100000 -1.891340 0.425384
0.050000 0.900000 0.050000 -1.891340 0.413777
0.000000 0.000000 1.000000 -1.891340 0.160839
0.360996 0.414938 0.224066 -1.891340 0.000000
0.057927 0.205168 0.736906 -1.891340 0.000000
0.282521 0.066701 0.650777 -1.891340 0.000000
0.017155 0.116749 0.866096 -1.891340 0.000000
0.128890 0.621573 0.249537 -1.891340 0.000000
0.459538 0.205043 0.335419 -1.891340 0.000000
0.355663 0.273052 0.371285 -1.891340 0.000000
0.359510 0.316066 0.324424 -1.891340 0.000000
0.036749 0.352854 0.610397 -1.891340 0.000000
0.265029 0.396454 0.338516 -1.891340 0.000000
0.259897 0.606835 0.133268 -1.891340 0.000000
0.659063 0.197704 0.143233 -1.891340 0.000000
0.319039 0.133208 0.547754 -1.891340 0.000000
0.076906 0.742311 0.180783 -1.891340 0.000000
0.622561 0.252726 0.124713 -1.891340 0.000000
0.167298 0.427531 0.405171 -1.891340 0.000000
0.310411 0.511696 0.177893 -1.891340 0.000000

==> data/biased_shapley/c_uni.dat <==
x        y        z        c         m
0.800000 0.100000 0.100000 -1.760513 0.050000
0.050000 0.900000 0.050000 -2.560735 0.050000
0.000000 0.000000 1.000000 -3.803895 0.050000
0.360996 0.414938 0.224066 -2.420283 0.050000
0.057927 0.205168 0.736906 -3.408914 0.050000
0.282521 0.066701 0.650777 -3.043100 0.050000
0.017155 0.116749 0.866096 -3.617044 0.050000
0.128890 0.621573 0.249537 -2.719031 0.050000
0.459538 0.205043 0.335419 -2.445916 0.050000
0.355663 0.273052 0.371285 -2.610154 0.050000
0.359510 0.316066 0.324424 -2.547244 0.050000
0.036749 0.352854 0.610397 -3.275381 0.050000
0.265029 0.396454 0.338516 -2.673499 0.050000
0.259897 0.606835 0.133268 -2.423241 0.050000
0.659063 0.197704 0.143233 -1.976571 0.050000
0.319039 0.133208 0.547754 -2.872520 0.050000
0.076906 0.742311 0.180783 -2.693013 0.050000
0.622561 0.252726 0.124713 -1.995442 0.050000
0.167298 0.427531 0.405171 -2.869095 0.050000
0.310411 0.511696 0.177893 -2.420836 0.050000

==> data/biased_shapley/d_cce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -5.000000 0.500000
0.000000 1.000000 0.000000 -3.000000 0.500000
0.360996 0.414938 0.224066 -3.385892 0.000000
0.602275 0.295265 0.102460 -4.050861 0.000000
0.450278 0.374644 0.175078 -3.637939 0.000000
0.269048 0.730307 0.000645 -3.537129 0.000000
0.066579 0.920905 0.012516 -3.114384 0.000000
0.772702 0.175532 0.051766 -4.467755 0.000000
0.046715 0.944166 0.009119 -3.079752 0.000000
0.274519 0.687707 0.037774 -3.492377 0.000000
0.629047 0.367393 0.003559 -4.252755 0.000000
0.012580 0.987387 0.000033 -3.025109 0.000000
0.377690 0.622307 0.000003 -3.755377 0.000000
0.770707 0.218878 0.010414 -4.525794 0.000000
0.783708 0.153051 0.063241 -4.472555 0.000000
0.539151 0.388439 0.072410 -3.969687 0.000000
0.119852 0.876798 0.003350 -3.234678 0.000000
0.498940 0.445267 0.055793 -3.914190 0.000000
0.431010 0.435208 0.133781 -3.661348 0.000000

==> data/biased_shapley/d_uni.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -4.226249 0.052632
0.000000 1.000000 0.000000 -3.434208 0.052632
0.360996 0.414938 0.224066 -3.300103 0.052632
0.602275 0.295265 0.102460 -3.719167 0.052632
0.450278 0.374644 0.175078 -3.462651 0.052632
0.269048 0.730307 0.000645 -3.646097 0.052632
0.066579 0.920905 0.012516 -3.463479 0.052632
0.772702 0.175532 0.051766 -3.949181 0.052632
0.046715 0.944166 0.009119 -3.454114 0.052632
0.274519 0.687707 0.037774 -3.580829 0.052632
0.629047 0.367393 0.003559 -3.925767 0.052632
0.012580 0.987387 0.000033 -3.444109 0.052632
0.377690 0.622307 0.000003 -3.733350 0.052632
0.770707 0.218878 0.010414 -4.025118 0.052632
0.783708 0.153051 0.063241 -3.936387 0.052632
0.539151 0.388439 0.072410 -3.725500 0.052632
0.119852 0.876798 0.003350 -3.522856 0.052632
0.498940 0.445267 0.055793 -3.724801 0.052632
0.431010 0.435208 0.133781 -3.524803 0.052632

==> data/biased_shapley/e_cce.dat <==
x        y        z        c         m
0.552486 0.274012 0.173501 -0.532502 0.000000
0.135739 0.305182 0.559079 -1.046221 0.000000
0.321255 0.203164 0.475581 -0.939064 0.000000
0.405830 0.258779 0.335391 -0.749409 0.000000
0.217378 0.572285 0.210336 -0.568901 0.500000
0.189677 0.481488 0.328835 -0.731091 0.000000
0.070342 0.310669 0.618988 -1.126014 0.000000
0.210677 0.271971 0.517353 -0.991909 0.000000
0.330917 0.268546 0.400537 -0.836013 0.000000
0.260660 0.328621 0.410719 -0.847034 0.000000
0.301516 0.475945 0.222540 -0.589338 0.000000
0.498872 0.085606 0.415522 -0.863883 0.500000
0.399806 0.229831 0.370362 -0.797367 0.000000
0.184805 0.488160 0.327035 -0.728399 0.000000
0.319938 0.170893 0.509169 -0.985316 0.000000
0.310117 0.483399 0.206484 -0.567570 0.000000

==> data/biased_shapley/e_uni.dat <==
x        y        z        c         m
0.552486 0.274012 0.173501 -2.152654 0.062500
0.135739 0.305182 0.559079 -3.109086 0.062500
0.321255 0.203164 0.475581 -2.815284 0.062500
0.405830 0.258779 0.335391 -2.528456 0.062500
0.217378 0.572285 0.210336 -2.512711 0.062500
0.189677 0.481488 0.328835 -2.715317 0.062500
0.070342 0.310669 0.618988 -3.258280 0.062500
0.210677 0.271971 0.517353 -2.978434 0.062500
0.330917 0.268546 0.400537 -2.694147 0.062500
0.260660 0.328621 0.410719 -2.773316 0.062500
0.301516 0.475945 0.222540 -2.454424 0.062500
0.498872 0.085606 0.415522 -2.563758 0.062500
0.399806 0.229831 0.370362 -2.586291 0.062500
0.184805 0.488160 0.327035 -2.717055 0.062500
0.319938 0.170893 0.509169 -2.866766 0.062500
0.310117 0.483399 0.206484 -2.422561 0.062500

==> data/chatbotarena/data.dat <==
models:
-0.25026416, -0.25026416, -0.25026416, -0.30440881, -0.30494029,
-0.25026416, -0.25026416, -0.26113992, -0.33541415, -0.25026416,
-0.27869144, -0.25026416, -0.25026416, -0.25026416, -0.38135269,
-0.33579403, -0.25026416

prompts:
-0.24669309, -0.19564263, -0.18190754, -0.23368656, -0.12581969,
-0.13877537, -0.24448542, -0.29679081, -0.14598566, -0.24034742,
-0.22285543, -0.12581969, -0.18735369, -0.2267439 , -0.21966329,
-0.15020668, -0.15824069, -0.22071653, -0.13570692, -0.20619365,
-0.17176909, -0.17893212, -0.20453236, -0.15515422, -0.20690192,
-0.18325692, -0.12716813, -0.21629191, -0.13274187, -0.17558123,
-0.12581969, -0.2638363 , -0.24471395, -0.13734027, -0.22281449,
-0.24699198, -0.26512344, -0.2494146 , -0.26017718, -0.12581969,
-0.3127606 , -0.24180556, -0.12581969, -0.12581969, -0.29788874,
-0.15397526, -0.20943012, -0.12988132, -0.25980385, -0.20743439,
-0.17177337, -0.16775647, -0.21246852, -0.13566533, -0.16064046,
-0.1538131 , -0.20322796, -0.20793526, -0.1345185 , -0.14238648,
-0.25014002, -0.17189348, -0.19482831, -0.1725568 , -0.16530448,
-0.17052329, -0.21148719, -0.27415434, -0.15586618, -0.15775603,
-0.12581969, -0.15360968, -0.19922207, -0.23687078, -0.19695852,
-0.14991996, -0.23009661, -0.12581969, -0.21805222, -0.18014077,
-0.21462969, -0.18768342, -0.21171097, -0.2393907 , -0.18798157,
-0.13311525, -0.22383441, -0.12719162, -0.18141838, -0.23719652,
-0.21463303, -0.29581112, -0.18407527, -0.14117582, -0.15069046,
-0.13630441, -0.1460686 , -0.2154266 , -0.12581969, -0.23601873,
-0.23443683, -0.23772921, -0.30860617, -0.23799583, -0.22216462,
-0.16884481, -0.19359588, -0.18608826, -0.19513716, -0.18981987,
-0.12877254, -0.1300928 , -0.23735788, -0.21037012, -0.14277074,
-0.20337072, -0.22604076, -0.24051832, -0.12581969, -0.15198973,
-0.13679572, -0.25792435, -0.14218654, -0.1283626 , -0.20452913,
-0.14101566, -0.1338312 , -0.17422431, -0.16971069, -0.18450762,
-0.15932164, -0.28989262, -0.19861653, -0.18781286, -0.12581969,
-0.12581969, -0.18712303, -0.1299716 , -0.1357063 , -0.24136962,
-0.12727179, -0.19454796, -0.14082007, -0.19069403, -0.12581969,
-0.13521407, -0.15615081, -0.23404905, -0.15746312, -0.15528011,
-0.16058896, -0.2544548 , -0.12581969, -0.25249529, -0.19859542,
-0.23575821, -0.26041809, -0.17554668, -0.35322872, -0.13838225,
-0.17687162, -0.17458971, -0.17316289, -0.22097413, -0.25619049,
-0.12581969, -0.25751979, -0.12581969, -0.17966443, -0.21272742,
-0.22997945, -0.16115776, -0.21289929, -0.16891634, -0.19662767,
-0.18142237, -0.19649879, -0.22447247, -0.19120523, -0.20231208,
-0.16184386, -0.12581969, -0.14972364, -0.21948297, -0.25748937,
-0.15774878, -0.19536776, -0.22561816, -0.20819924, -0.19415908,
-0.21526302, -0.22342877, -0.13922751, -0.25245813, -0.13498131,
-0.24506296, -0.19777264, -0.23027759, -0.16173426, -0.13682591,
-0.15551486, -0.18987922, -0.26316613, -0.25310674, -0.17377332,
-0.12958665, -0.29082201, -0.22692239, -0.20173878, -0.17880799,
-0.15984371, -0.24788414, -0.14030721, -0.12581969, -0.19126895,
-0.17011327, -0.17228252, -0.1368647 , -0.15120804, -0.2515054 ,
-0.15462517, -0.30405964, -0.20695359, -0.26983312, -0.18011846,
-0.18704533, -0.13488217, -0.18345382, -0.22490252, -0.16059242,
-0.19059782, -0.1702211 , -0.17498083, -0.21467754, -0.17497514,
-0.13798602, -0.12581969, -0.18396913, -0.17911445, -0.19791276,
-0.1874607 , -0.18327096, -0.26568474, -0.26383321, -0.20809069,
-0.17058997, -0.20516432, -0.20159088, -0.12581969, -0.18208392,
-0.24026486, -0.243285  , -0.18707843, -0.14011176, -0.19841096,
-0.27208147, -0.12581969, -0.22909226, -0.30171231, -0.17785424,
-0.23649746, -0.32878768, -0.17863089, -0.24151888, -0.22152135,
-0.24503638, -0.20783197, -0.17871855, -0.12581969, -0.18829465,
-0.16867862, -0.19519457, -0.15657001, -0.20631501, -0.24026845,
-0.22095268, -0.29285997, -0.15231009, -0.20818418, -0.21183648,
-0.14633456, -0.12581969, -0.22595165, -0.20278179, -0.18812134,
-0.12581969, -0.17944659, -0.30084749, -0.13775401, -0.14959299,
-0.17341349, -0.12581969, -0.20023612, -0.19417032, -0.19695387,
-0.1679937 , -0.19857206, -0.18808963, -0.17224021, -0.21419192,
-0.15704722, -0.19245325, -0.17589151, -0.12581969, -0.13431987,
-0.12581969, -0.23341043, -0.13747146, -0.21915512, -0.12581969,
-0.22793169, -0.18985921, -0.15389136, -0.12581969, -0.15243772,
-0.12581969, -0.23040749, -0.17858314, -0.12581969, -0.13383999,
-0.1362013 , -0.17284611, -0.19878436, -0.32141124, -0.12700911,
-0.15913368, -0.19620955, -0.12581969, -0.13680832, -0.19651771,
-0.13977857, -0.16201128, -0.15422852, -0.16715863, -0.19918674,
-0.25296107, -0.17234435, -0.17406557, -0.14236877, -0.12581969,
-0.13517648, -0.36037399, -0.21169344, -0.16511854, -0.15482605,
-0.12581969, -0.12854995, -0.12581969, -0.28885751, -0.21401477,
-0.16778003, -0.12581969, -0.16360461, -0.18183102, -0.14151939,
-0.18049801, -0.17016208, -0.12581969, -0.17919783, -0.2094416 ,
-0.29486398, -0.12581969, -0.17378415, -0.19806939, -0.18299289,
-0.21251667, -0.17604373, -0.24905138, -0.23630424, -0.19101803,
-0.20061032, -0.29900039, -0.12923663, -0.12991154, -0.14913715,
-0.17828067, -0.17602284, -0.16832745, -0.21366313, -0.22028386,
-0.14434742, -0.13586644, -0.20868086, -0.21627486, -0.13083368,
-0.12581969, -0.17458707, -0.19592598, -0.25798826, -0.17714209,
-0.34316375, -0.13429128, -0.17968687, -0.28696259, -0.28064954,
-0.12581969, -0.12679689, -0.16575215, -0.19759302, -0.21349498,
-0.25096145, -0.17444484, -0.14180315, -0.18520903, -0.23793987,
-0.18048505, -0.12581969, -0.12581969, -0.12581969, -0.18182798,
-0.15870366, -0.14867896, -0.160951  , -0.16197039, -0.15919032,
-0.22825057, -0.13855209, -0.15267706, -0.16350356, -0.14934582,
-0.18058926, -0.12581969, -0.12581969, -0.27134757, -0.22193514,
-0.18188581, -0.17445638, -0.13048913, -0.12581969, -0.15285799,
-0.23677096, -0.20356919, -0.19018729, -0.18486963, -0.17670057,
-0.2055882 , -0.21686396, -0.15628515, -0.12581969, -0.22614792,
-0.12763892, -0.18398572, -0.22978435, -0.1817773 , -0.19053401,
-0.20048715, -0.16478943, -0.13530661, -0.2027732 , -0.22260505,
-0.17979306, -0.1566952 , -0.12581969, -0.26211294, -0.18928566,
-0.16969289, -0.16152481, -0.12581969, -0.24554719, -0.13035911,
-0.23445517, -0.17679094, -0.13047689, -0.20721062, -0.23245491,
-0.17615272, -0.16359857, -0.18851751, -0.18489639, -0.18920171,
-0.18559576, -0.12817387, -0.12581969, -0.17071352, -0.12581969,
-0.21987216, -0.19940223, -0.20643525, -0.14710627, -0.19095586,
-0.15707742, -0.16161851, -0.18222449, -0.15234155, -0.18890782,
-0.31480818, -0.14899775, -0.23096045, -0.14802696, -0.20818264,
-0.18171869, -0.15427127, -0.18029379, -0.22030537, -0.19826064,
-0.21911691, -0.16764916, -0.1993118 , -0.12581969, -0.23372426


==> data/livebench/payoffs.dat <==
0 0 0.06
1 0 0.0
2 0 0.04
3 0 0.23483333
4 0 0.234
5 0 0.23166667
6 0 0.21566667
7 0 0.0
8 0 0.0
9 0 0.09467053
10 0 0.0
11 0 0.1
12 0 0.0
13 0 0.06416944
14 0 0.0
15 0 0.04166667
16 0 0.0
17 0 0.0

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.2495
4 1 0.21366667
5 1 0.25833333
6 1 0.13033333
7 1 0.0
8 1 0.0
9 1 0.08633024
10 1 0.0
11 1 0.08
12 1 0.0
13 1 0.10161512
14 1 0.0
15 1 0.03125
16 1 0.0
17 1 0.0

0 2 0.0
1 2 0.0114
2 2 0.12
3 2 0.257
4 2 0.224
5 2 0.395
6 2 0.21283333
7 2 0.04
8 2 0.0
9 2 0.10067401
10 2 0.04
11 2 0.12
12 2 0.16
13 2 0.19421962
14 2 0.02
15 2 0.04166667
16 2 0.04
17 2 0.0

0 3 0.06
1 3 0.0
2 3 0.0
3 3 0.24166667
4 3 0.309
5 3 0.28083333
6 3 0.23366667
7 3 0.0
8 3 0.0
9 3 0.08415002
10 3 0.0
11 3 0.06
12 3 0.12
13 3 0.09662429
14 3 0.03
15 3 0.09375
16 3 0.0
17 3 0.02564103

0 4 0.2
1 4 0.0202
2 4 0.08
3 4 0.22766667
4 4 0.262
5 4 0.40416667
6 4 0.142
7 4 0.0
8 4 0.0
9 4 0.09144713
10 4 0.0
11 4 0.16
12 4 0.08
13 4 0.16489639
14 4 0.05
15 4 0.08333333
16 4 0.04
17 4 0.06410256

0 5 0.18
1 5 0.0338
2 5 0.06
3 5 0.2565
4 5 0.31616667
5 5 0.31083333
6 5 0.2265
7 5 0.08
8 5 0.0
9 5 0.09395118
10 5 0.0
11 5 0.26
12 5 0.06
13 5 0.15150703
14 5 0.04
15 5 0.10416667
16 5 0.0
17 5 0.08974359

0 6 0.2
1 6 0.018
2 6 0.08
3 6 0.32066667
4 6 0.49816667
5 6 0.535
6 6 0.331
7 6 0.12
8 6 0.01
9 6 0.1074879
10 6 0.1
11 6 0.2
12 6 0.16
13 6 0.18836567
14 6 0.01
15 6 0.07291667
16 6 0.04
17 6 0.01282051

0 7 0.06
1 7 0.0
2 7 0.04
3 7 0.32766667
4 7 0.43366667
5 7 0.50666667
6 7 0.40216667
7 7 0.14
8 7 0.01
9 7 0.10979979
10 7 0.1
11 7 0.14
12 7 0.14
13 7 0.11977856
14 7 0.01
15 7 0.08333333
16 7 0.0
17 7 0.03846154

0 8 0.34
1 8 0.0056
2 8 0.2
3 8 0.30716667
4 8 0.477
5 8 0.49916667
6 8 0.38983333
7 8 0.16
8 8 0.02
9 8 0.09613328
10 8 0.14
11 8 0.12
12 8 0.22
13 8 0.2585429
14 8 0.07
15 8 0.09375
16 8 0.04
17 8 0.1025641

0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.38066667
4 9 0.55116667
5 9 0.46083333
6 9 0.40266667
7 9 0.1
8 9 0.0
9 9 0.10576235
10 9 0.0
11 9 0.1
12 9 0.26
13 9 0.14352464
14 9 0.0
15 9 0.0
16 9 0.0
17 9 0.02564103

0 10 0.0
1 10 0.0
2 10 0.06
3 10 0.31083333
4 10 0.47483333
5 10 0.42916667
6 10 0.318
7 10 0.04
8 10 0.045
9 10 0.1329301
10 10 0.16
11 10 0.22
12 10 0.18
13 10 0.24130357
14 10 0.09
15 10 0.11458333
16 10 0.1
17 10 0.26923077

0 11 0.32
1 11 0.0124
2 11 0.14
3 11 0.39716667
4 11 0.51766667
5 11 0.52166667
6 11 0.49616667
7 11 0.02
8 11 0.0
9 11 0.10854145
10 11 0.16
11 11 0.16
12 11 0.06
13 11 0.18234213
14 11 0.04
15 11 0.11458333
16 11 0.02
17 11 0.14102564

0 12 0.42
1 12 0.027
2 12 0.06
3 12 0.41766667
4 12 0.5065
5 12 0.46666667
6 12 0.37383333
7 12 0.04
8 12 0.035
9 12 0.11045201
10 12 0.04
11 12 0.22
12 12 0.22
13 12 0.28591449
14 12 0.1
15 12 0.07291667
16 12 0.06
17 12 0.12820513

0 13 0.42
1 13 0.0
2 13 0.02
3 13 0.35916667
4 13 0.4335
5 13 0.42416667
6 13 0.38533333
7 13 0.0
8 13 0.09833333
9 13 0.11475327
10 13 0.16
11 13 0.22
12 13 0.26
13 13 0.29085538
14 13 0.17
15 13 0.14583333
16 13 0.08
17 13 0.21794872

0 14 0.4
1 14 0.0252
2 14 0.12
3 14 0.40716667
4 14 0.5135
5 14 0.435
6 14 0.41783333
7 14 0.12
8 14 0.07166667
9 14 0.12775453
10 14 0.0
11 14 0.2
12 14 0.24
13 14 0.31474783
14 14 0.1
15 14 0.04166667
16 14 0.0
17 14 0.19230769

0 15 0.38
1 15 0.0198
2 15 0.42
3 15 0.36
4 15 0.39733333
5 15 0.39916667
6 15 0.31866667
7 15 0.12
8 15 0.11333333
9 15 0.13511938
10 15 0.3
11 15 0.42
12 15 0.18
13 15 0.347593
14 15 0.21
15 15 0.20833333
16 15 0.22
17 15 0.28205128

0 16 0.46
1 16 0.0676
2 16 0.28
3 16 0.45683333
4 16 0.53483333
5 16 0.64916667
6 16 0.47033333
7 16 0.18
8 16 0.01
9 16 0.15105234
10 16 0.08
11 16 0.26
12 16 0.26
13 16 0.3679577
14 16 0.11
15 16 0.13541667
16 16 0.06
17 16 0.20512821

0 17 0.46
1 17 0.0132
2 17 0.18
3 17 0.4775
4 17 0.56016667
5 17 0.55666667
6 17 0.50033333
7 17 0.14
8 17 0.06166667
9 17 0.15391527
10 17 0.06
11 17 0.16
12 17 0.26
13 17 0.33476963
14 17 0.05
15 17 0.05208333
16 17 0.04
17 17 0.17948718

0 18 0.36
1 18 0.042
2 18 0.12
3 18 0.47316667
4 18 0.57983333
5 18 0.58166667
6 18 0.477
7 18 0.06
8 18 0.04
9 18 0.11590135
10 18 0.14
11 18 0.2
12 18 0.02
13 18 0.19617794
14 18 0.04
15 18 0.0625
16 18 0.04
17 18 0.20512821

0 19 0.4
1 19 0.045
2 19 0.38
3 19 0.42316667
4 19 0.49733333
5 19 0.52583333
6 19 0.48316667
7 19 0.08
8 19 0.18666667
9 19 0.18225007
10 19 0.16
11 19 0.3
12 19 0.24
13 19 0.31689799
14 19 0.22
15 19 0.1875
16 19 0.14
17 19 0.21794872

0 20 0.38
1 20 0.09
2 20 0.52
3 20 0.3805
4 20 0.5285
5 20 0.5825
6 20 0.442
7 20 0.2
8 20 0.005
9 20 0.11405676
10 20 0.24
11 20 0.2
12 20 0.34
13 20 0.36980152
14 20 0.33
15 20 0.33333333
16 20 0.2
17 20 0.29487179

0 21 0.44
1 21 0.0766
2 21 0.32
3 21 0.43716667
4 21 0.61183333
5 21 0.57083333
6 21 0.51
7 21 0.28
8 21 0.03333333
9 21 0.14770316
10 21 0.08
11 21 0.24
12 21 0.22
13 21 0.16773245
14 21 0.18
15 21 0.1875
16 21 0.06
17 21 0.23076923

0 22 0.02
1 22 0.0206
2 22 0.22
3 22 0.51383333
4 22 0.47383333
5 22 0.50166667
6 22 0.49666667
7 22 0.02
8 22 0.06666667
9 22 0.1173395
10 22 0.08
11 22 0.12
12 22 0.28
13 22 0.30974157
14 22 0.22
15 22 0.17708333
16 22 0.06
17 22 0.20512821

0 23 0.32
1 23 0.0186
2 23 0.1
3 23 0.5175
4 23 0.54516667
5 23 0.58416667
6 23 0.41916667
7 23 0.08
8 23 0.06166667
9 23 0.12997591
10 23 0.08
11 23 0.18
12 23 0.16
13 23 0.34873457
14 23 0.07
15 23 0.09375
16 23 0.06
17 23 0.21794872

0 24 0.46
1 24 0.1206
2 24 0.42
3 24 0.44383333
4 24 0.581
5 24 0.54916667
6 24 0.49816667
7 24 0.16
8 24 0.09833333
9 24 0.16615147
10 24 0.2
11 24 0.3
12 24 0.26
13 24 0.34423332
14 24 0.17
15 24 0.13541667
16 24 0.28
17 24 0.29487179

0 25 0.48
1 25 0.0908
2 25 0.38
3 25 0.51466667
4 25 0.5985
5 25 0.635
6 25 0.53833333
7 25 0.22
8 25 0.07666667
9 25 0.14265713
10 25 0.18
11 25 0.38
12 25 0.2
13 25 0.30038821
14 25 0.03
15 25 0.17708333
16 25 0.1
17 25 0.20512821

0 26 0.5
1 26 0.171
2 26 0.58
3 26 0.42633333
4 26 0.53966667
5 26 0.52166667
6 26 0.57366667
7 26 0.44
8 26 0.21833333
9 26 0.20054438
10 26 0.2
11 26 0.36
12 26 0.28
13 26 0.46558526
14 26 0.17
15 26 0.21875
16 26 0.24
17 26 0.28205128

0 27 0.48
1 27 0.0224
2 27 0.36
3 27 0.45016667
4 27 0.45016667
5 27 0.48916667
6 27 0.4
7 27 0.06
8 27 0.1
9 27 0.14624778
10 27 0.16
11 27 0.24
12 27 0.2
13 27 0.31646193
14 27 0.25
15 27 0.23958333
16 27 0.22
17 27 0.35897436

0 28 0.48
1 28 0.0436
2 28 0.44
3 28 0.471
4 28 0.62066667
5 28 0.6375
6 28 0.517
7 28 0.14
8 28 0.095
9 28 0.14769907
10 28 0.38
11 28 0.24
12 28 0.4
13 28 0.30930769
14 28 0.21
15 28 0.25
16 28 0.14
17 28 0.28205128

0 29 0.54
1 29 0.0488
2 29 0.36
3 29 0.48383333
4 29 0.56466667
5 29 0.52583333
6 29 0.55783333
7 29 0.12
8 29 0.14
9 29 0.15727075
10 29 0.4
11 29 0.3
12 29 0.4
13 29 0.37989407
14 29 0.29
15 29 0.27083333
16 29 0.14
17 29 0.26923077

0 30 0.52
1 30 0.1094
2 30 0.36
3 30 0.56833333
4 30 0.5085
5 30 0.69083333
6 30 0.56233333
7 30 0.12
8 30 0.04166667
9 30 0.17937679
10 30 0.08
11 30 0.34
12 30 0.28
13 30 0.43765699
14 30 0.19
15 30 0.17708333
16 30 0.2
17 30 0.25641026

0 31 0.44
1 31 0.0
2 31 0.34
3 31 0.54266667
4 31 0.61883333
5 31 0.5625
6 31 0.56166667
7 31 0.2
8 31 0.20333333
9 31 0.15823118
10 31 0.2
11 31 0.3
12 31 0.22
13 31 0.3640992
14 31 0.08
15 31 0.14583333
16 31 0.14
17 31 0.25641026

0 32 0.54
1 32 0.1036
2 32 0.3
3 32 0.55516667
4 32 0.59516667
5 32 0.5925
6 32 0.46766667
7 32 0.04
8 32 0.20333333
9 32 0.15339668
10 32 0.24
11 32 0.28
12 32 0.4
13 32 0.39161281
14 32 0.23
15 32 0.16666667
16 32 0.18
17 32 0.25641026

0 33 0.5
1 33 0.1964
2 33 0.54
3 33 0.51983333
4 33 0.65766667
5 33 0.67083333
6 33 0.57033333
7 33 0.42
8 33 0.13333333
9 33 0.17315821
10 33 0.18
11 33 0.34
12 33 0.28
13 33 0.4425775
14 33 0.23
15 33 0.13541667
16 33 0.26
17 33 0.29487179

0 34 0.42
1 34 0.0446
2 34 0.5
3 34 0.54
4 34 0.64033333
5 34 0.50583333
6 34 0.57516667
7 34 0.3
8 34 0.13166667
9 34 0.16975143
10 34 0.12
11 34 0.16
12 34 0.18
13 34 0.35395799
14 34 0.2
15 34 0.17708333
16 34 0.1
17 34 0.29487179

0 35 0.5
1 35 0.0518
2 35 0.5
3 35 0.5905
4 35 0.6805
5 35 0.57333333
6 35 0.61766667
7 35 0.38
8 35 0.23
9 35 0.21926434
10 35 0.18
11 35 0.2
12 35 0.14
13 35 0.32477638
14 35 0.28
15 35 0.11458333
16 35 0.18
17 35 0.26923077

0 36 0.44
1 36 0.0824
2 36 0.2
3 36 0.52083333
4 36 0.51016667
5 36 0.495
6 36 0.5345
7 36 0.16
8 36 0.265
9 36 0.18415467
10 36 0.24
11 36 0.26
12 36 0.38
13 36 0.43091285
14 36 0.47
15 36 0.27083333
16 36 0.4
17 36 0.42307692

0 37 0.38
1 37 0.118
2 37 0.24
3 37 0.6235
4 37 0.70216667
5 37 0.80833333
6 37 0.72633333
7 37 0.24
8 37 0.22333333
9 37 0.2543194
10 37 0.18
11 37 0.46
12 37 0.22
13 37 0.45810018
14 37 0.1
15 37 0.1875
16 37 0.12
17 37 0.26923077

0 38 0.54
1 38 0.2408
2 38 0.54
3 38 0.55516667
4 38 0.661
5 38 0.63666667
6 38 0.66766667
7 38 0.46
8 38 0.16666667
9 38 0.29409104
10 38 0.22
11 38 0.38
12 38 0.28
13 38 0.61674626
14 38 0.3
15 38 0.25
16 38 0.34
17 38 0.34615385

0 39 0.44
1 39 0.0764
2 39 0.44
3 39 0.6375
4 39 0.62066667
5 39 0.70666667
6 39 0.5915
7 39 0.18
8 39 0.21666667
9 39 0.26499
10 39 0.3
11 39 0.26
12 39 0.22
13 39 0.41354575
14 39 0.16
15 39 0.27083333
16 39 0.18
17 39 0.24358974

0 40 0.54
1 40 0.2524
2 40 0.52
3 40 0.5925
4 40 0.57883333
5 40 0.6975
6 40 0.67133333
7 40 0.4
8 40 0.31166667
9 40 0.31153542
10 40 0.32
11 40 0.3
12 40 0.3
13 40 0.54112153
14 40 0.22
15 40 0.20833333
16 40 0.12
17 40 0.32051282

0 41 0.46
1 41 0.1072
2 41 0.22
3 41 0.62016667
4 41 0.68733333
5 41 0.80166667
6 41 0.62166667
7 41 0.2
8 41 0.34
9 41 0.33640792
10 41 0.44
11 41 0.4
12 41 0.4
13 41 0.59810151
14 41 0.33
15 41 0.375
16 41 0.34
17 41 0.30769231

0 42 0.5
1 42 0.1262
2 42 0.62
3 42 0.69583333
4 42 0.63516667
5 42 0.57916667
6 42 0.651
7 42 0.48
8 42 0.185
9 42 0.23720211
10 42 0.2
11 42 0.32
12 42 0.36
13 42 0.45377918
14 42 0.12
15 42 0.19791667
16 42 0.22
17 42 0.26923077

0 43 0.56
1 43 0.1568
2 43 0.62
3 43 0.67233333
4 43 0.65816667
5 43 0.62416667
6 43 0.6455
7 43 0.54
8 43 0.26166667
9 43 0.34083249
10 43 0.16
11 43 0.36
12 43 0.34
13 43 0.50237355
14 43 0.21
15 43 0.17708333
16 43 0.22
17 43 0.30769231

0 44 0.54
1 44 0.3842
2 44 0.66
3 44 0.638
4 44 0.69266667
5 44 0.64666667
6 44 0.7105
7 44 0.56
8 44 0.18833333
9 44 0.39922329
10 44 0.42
11 44 0.24
12 44 0.4
13 44 0.56799251
14 44 0.34
15 44 0.36458333
16 44 0.3
17 44 0.34615385

0 45 0.54
1 45 0.1274
2 45 0.64
3 45 0.64416667
4 45 0.71133333
5 45 0.69416667
6 45 0.64516667
7 45 0.42
8 45 0.25166667
9 45 0.30032478
10 45 0.2
11 45 0.42
12 45 0.34
13 45 0.53828606
14 45 0.33
15 45 0.21875
16 45 0.36
17 45 0.35897436

0 46 0.48
1 46 0.1072
2 46 0.2
3 46 0.63916667
4 46 0.67266667
5 46 0.80583333
6 46 0.60566667
7 46 0.3
8 46 0.31
9 46 0.32506975
10 46 0.48
11 46 0.34
12 46 0.38
13 46 0.57851645
14 46 0.34
15 46 0.36458333
16 46 0.42
17 46 0.35897436

0 47 0.48
1 47 0.1566
2 47 0.64
3 47 0.69233333
4 47 0.6335
5 47 0.72916667
6 47 0.67266667
7 47 0.24
8 47 0.28333333
9 47 0.33898658
10 47 0.3
11 47 0.4
12 47 0.38
13 47 0.46487193
14 47 0.22
15 47 0.28125
16 47 0.24
17 47 0.30769231

0 48 0.58
1 48 0.1556
2 48 0.6
3 48 0.59166667
4 48 0.67
5 48 0.71
6 48 0.65533333
7 48 0.46
8 48 0.365
9 48 0.23330014
10 48 0.38
11 48 0.36
12 48 0.32
13 48 0.48316242
14 48 0.41
15 48 0.35416667
16 48 0.44
17 48 0.42307692

0 49 0.48
1 49 0.2876
2 49 0.6
3 49 0.61866667
4 49 0.62933333
5 49 0.71333333
6 49 0.62316667
7 49 0.38
8 49 0.285
9 49 0.31804917
10 49 0.52
11 49 0.3
12 49 0.38
13 49 0.64291933
14 49 0.41
15 49 0.51041667
16 49 0.4
17 49 0.42307692

0 50 0.46
1 50 0.3076
2 50 0.38
3 50 0.647
4 50 0.66183333
5 50 0.75333333
6 50 0.62516667
7 50 0.42
8 50 0.25833333
9 50 0.3129855
10 50 0.56
11 50 0.42
12 50 0.38
13 50 0.64606628
14 50 0.43
15 50 0.5
16 50 0.42
17 50 0.41025641

0 51 0.56
1 51 0.3618
2 51 0.7
3 51 0.65683333
4 51 0.601
5 51 0.68583333
6 51 0.61316667
7 51 0.44
8 51 0.43166667
9 51 0.43493181
10 51 0.52
11 51 0.44
12 51 0.46
13 51 0.54789682
14 51 0.37
15 51 0.36458333
16 51 0.4
17 51 0.43589744

0 52 0.54
1 52 0.2008
2 52 0.58
3 52 0.73333333
4 52 0.66766667
5 52 0.76083333
6 52 0.70966667
7 52 0.64
8 52 0.39166667
9 52 0.45537566
10 52 0.2
11 52 0.42
12 52 0.42
13 52 0.58700708
14 52 0.26
15 52 0.23958333
16 52 0.4
17 52 0.34615385

0 53 0.54
1 53 0.2182
2 53 0.64
3 53 0.6815
4 53 0.676
5 53 0.785
6 53 0.73133333
7 53 0.5
8 53 0.29333333
9 53 0.40045333
10 53 0.54
11 53 0.36
12 53 0.36
13 53 0.64413078
14 53 0.31
15 53 0.26041667
16 53 0.48
17 53 0.46153846

0 54 0.58
1 54 0.4096
2 54 0.64
3 54 0.70483333
4 54 0.69383333
5 54 0.71083333
6 54 0.7255
7 54 0.68
8 54 0.37
9 54 0.50161961
10 54 0.48
11 54 0.34
12 54 0.42
13 54 0.59962482
14 54 0.38
15 54 0.41666667
16 54 0.4
17 54 0.37179487

0 55 0.54
1 55 0.3596
2 55 0.64
3 55 0.676
4 55 0.638
5 55 0.79916667
6 55 0.74233333
7 55 0.52
8 55 0.44166667
9 55 0.39619291
10 55 0.7
11 55 0.38
12 55 0.46
13 55 0.60184887
14 55 0.42
15 55 0.44791667
16 55 0.48
17 55 0.5

0 56 0.5
1 56 0.2796
2 56 0.66
3 56 0.75916667
4 56 0.79516667
5 56 0.775
6 56 0.7655
7 56 0.46
8 56 0.38666667
9 56 0.40633725
10 56 0.66
11 56 0.34
12 56 0.32
13 56 0.5628253
14 56 0.37
15 56 0.4375
16 56 0.32
17 56 0.38461538

0 57 0.6
1 57 0.453
2 57 0.58
3 57 0.71416667
4 57 0.68633333
5 57 0.79916667
6 57 0.701
7 57 0.56
8 57 0.51333333
9 57 0.42530948
10 57 0.68
11 57 0.46
12 57 0.42
13 57 0.63783499
14 57 0.48
15 57 0.44791667
16 57 0.52
17 57 0.42307692

0 58 0.56
1 58 0.28
2 58 0.7
3 58 0.74366667
4 58 0.7055
5 58 0.7075
6 58 0.619
7 58 0.6
8 58 0.39666667
9 58 0.45433414
10 58 0.64
11 58 0.4
12 58 0.4
13 58 0.6416234
14 58 0.41
15 58 0.375
16 58 0.52
17 58 0.42307692

0 59 0.52
1 59 0.3088
2 59 0.68
3 59 0.8385
4 59 0.8225
5 59 0.75416667
6 59 0.748
7 59 0.46
8 59 0.41666667
9 59 0.39421545
10 59 0.6
11 59 0.26
12 59 0.36
13 59 0.60061735
14 59 0.35
15 59 0.41666667
16 59 0.32
17 59 0.33333333

0 60 0.64
1 60 0.2922
2 60 0.64
3 60 0.74616667
4 60 0.708
5 60 0.73666667
6 60 0.696
7 60 0.66
8 60 0.53
9 60 0.42806231
10 60 0.7
11 60 0.4
12 60 0.4
13 60 0.65058589
14 60 0.45
15 60 0.39583333
16 60 0.5
17 60 0.48717949

0 61 0.56
1 61 0.2646
2 61 0.68
3 61 0.83133333
4 61 0.78633333
5 61 0.77083333
6 61 0.765
7 61 0.62
8 61 0.37
9 61 0.41871774
10 61 0.72
11 61 0.38
12 61 0.36
13 61 0.6188308
14 61 0.43
15 61 0.375
16 61 0.44
17 61 0.38461538

0 62 0.6
1 62 0.3652
2 62 0.64
3 62 0.78933333
4 62 0.81133333
5 62 0.755
6 62 0.78333333
7 62 0.58
8 62 0.44166667
9 62 0.47377256
10 62 0.8
11 62 0.34
12 62 0.46
13 62 0.64149313
14 62 0.38
15 62 0.375
16 62 0.44
17 62 0.43589744

0 63 0.58
1 63 0.3868
2 63 0.62
3 63 0.75783333
4 63 0.70083333
5 63 0.80083333
6 63 0.72383333
7 63 0.6
8 63 0.58
9 63 0.45111126
10 63 0.66
11 63 0.42
12 63 0.56
13 63 0.65961475
14 63 0.43
15 63 0.47916667
16 63 0.58
17 63 0.44871795

0 64 0.62
1 64 0.4022
2 64 0.68
3 64 0.68883333
4 64 0.72216667
5 64 0.74333333
6 64 0.73766667
7 64 0.66
8 64 0.49666667
9 64 0.55143885
10 64 0.8
11 64 0.48
12 64 0.48
13 64 0.67457762
14 64 0.49
15 64 0.44791667
16 64 0.64
17 64 0.57692308

==> data/livebench/ratings/cce.dat <==
x, y
-0.5589793164353472,{Qwen1.5-1.8B-Chat}
-0.5542325835249646,{Qwen1.5-0.5B-Chat}
-0.5444999695898994,{Yi-6B-Chat}
-0.5436047356317856,{Qwen2-0.5B-Instruct}
-0.5406262205187368,{Qwen2-1.5B-Instruct}
-0.5169040888589288,{Qwen1.5-4B-Chat}
-0.49169211913927535,{vicuna-7b-v1.5-16k}
-0.48684803670968624,{vicuna-7b-v1.5}
-0.4712972176758652,{DeepSeek-V2-Lite-Chat}
-0.4658651745128853,{Llama-2-7b-chat-hf}
-0.42656616822314,{Starling-LM-7B-beta}
-0.42100138755172795,{zephyr-7b-beta}
-0.4158472477618524,{Qwen1.5-7B-Chat}
-0.41548461498259537,{Phi-3-mini-4k-instruct}
-0.40318734977936643,{gemma-1.1-7b-it}
-0.3797690833122064,{Phi-3-small-128k-instruct}
-0.36820497031668364,{OpenHermes-2.5-Mistral-7B}
-0.3664996263949154,{Mistral-7B-Instruct-v0.3}
-0.3632568504892369,{zephyr-7b-alpha}
-0.3625984806842065,{Phi-3-small-8k-instruct}
-0.36142383287812885,{DeepSeek-Coder-V2-Lite-Instruct}
-0.36031068895934715,{mathstral-7B-v0.1}
-0.3421569239487272,{Phi-3-mini-128k-instruct}
-0.3380896744287935,{Mistral-7B-Instruct-v0.2}
-0.3293737628194676,{open-mistral-nemo}
-0.32416606597687386,{command-r}
-0.32397824272648107,{gpt-3.5-turbo-1106}
-0.318805885169622,{Qwen2-7B-Instruct}
-0.31491971476247926,{Phi-3-medium-128k-instruct}
-0.3121394114199513,{Phi-3-medium-4k-instruct}
-0.29347019666631113,{Qwen1.5-72B-Chat}
-0.28719825752381484,{Meta-Llama-3-8B-Instruct}
-0.2830140052917058,{Qwen1.5-110B-Chat}
-0.2803336383661947,{gpt-3.5-turbo-0125}
-0.2802349466521122,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.2496106575992264,{gemma-2-9b-it}
-0.24380396707446989,{qwen2-math-72b-instruct}
-0.23958711282515818,{command-r-plus}
-0.23831482253470826,{gemini-1.5-flash-latest}
-0.2339511547715099,{mistral-small-2402}
-0.22990063327624405,{Meta-Llama-3-70B-Instruct}
-0.20302164342276144,{Qwen2-72B-Instruct}
-0.19596243414160802,{claude-3-haiku-20240307}
-0.19068970205953456,{claude-3-sonnet-20240229}
-0.1843065349978492,{gemini-1.5-pro-latest}
-0.18297599143597373,{gemma-2-27b-it}
-0.17921925086591642,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.17819535431198494,{mistral-large-2402}
-0.1730727226411571,{gpt-4o-mini-2024-07-18}
-0.16252656647924202,{deepseek-chat}
-0.1545842043777389,{deepseek-coder}
-0.13432355356520176,{gpt-4-0125-preview}
-0.12967974020302472,{gpt-4-0613}
-0.12356710249428896,{mistral-large-2407}
-0.12258046626830425,{claude-3-opus-20240229}
-0.09572158139530305,{gpt-4-turbo-2024-04-09}
-0.08894046782545148,{coding-meta-llama-3.1-70b-instruct-chk-50}
-0.08787269463514337,{chatgpt-4o-latest}
-0.08279428932837198,{gpt-4-1106-preview}
-0.06182213677342881,{Meta-Llama-3.1-70B-Instruct-Turbo}
-0.05348637665698838,{gpt-4o-2024-05-13}
-0.04981486644930406,{gemini-1.5-pro-exp-0801}
-0.049814866449304065,{Meta-Llama-3.1-405B-Instruct-Turbo}
-0.04981486644930402,{gpt-4o-2024-08-06}
-0.04981486644930411,{claude-3-5-sonnet-20240620}

==> data/livebench/ratings/elo.dat <==
x, y
-0.5498823817188581,{Qwen1.5-1.8B-Chat}
-0.5589793164353472,{Qwen1.5-0.5B-Chat}
-0.5140732950233949,{Yi-6B-Chat}
-0.532511712465614,{Qwen2-0.5B-Instruct}
-0.5090796311215033,{Qwen2-1.5B-Instruct}
-0.4987370945188584,{Qwen1.5-4B-Chat}
-0.4595109937335486,{vicuna-7b-v1.5-16k}
-0.4775776586847107,{vicuna-7b-v1.5}
-0.4315361423560917,{DeepSeek-V2-Lite-Chat}
-0.4845293506903001,{Llama-2-7b-chat-hf}
-0.44999895905370274,{Starling-LM-7B-beta}
-0.4382119611962424,{zephyr-7b-beta}
-0.42922731695674204,{Qwen1.5-7B-Chat}
-0.41803042967722487,{Phi-3-mini-4k-instruct}
-0.42181768038480894,{gemma-1.1-7b-it}
-0.36490549414655415,{Phi-3-small-128k-instruct}
-0.3696766932825647,{OpenHermes-2.5-Mistral-7B}
-0.39530091332848183,{Mistral-7B-Instruct-v0.3}
-0.420441692515153,{zephyr-7b-alpha}
-0.35699978291599305,{Phi-3-small-8k-instruct}
-0.32813521643930427,{DeepSeek-Coder-V2-Lite-Instruct}
-0.3668491926306118,{mathstral-7B-v0.1}
-0.4127139696271109,{Phi-3-mini-128k-instruct}
-0.40836365763391125,{Mistral-7B-Instruct-v0.2}
-0.3316468212230763,{open-mistral-nemo}
-0.34352523598115375,{command-r}
-0.2854396458920588,{gpt-3.5-turbo-1106}
-0.35918042607015344,{Qwen2-7B-Instruct}
-0.31521275758174294,{Phi-3-medium-128k-instruct}
-0.30784922263645975,{Phi-3-medium-4k-instruct}
-0.3245100686722334,{Qwen1.5-72B-Chat}
-0.33921527286622344,{Meta-Llama-3-8B-Instruct}
-0.32073794199228556,{Qwen1.5-110B-Chat}
-0.27743856910746323,{gpt-3.5-turbo-0125}
-0.33514494560937325,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.303592924678294,{gemma-2-9b-it}
-0.2915970196758323,{qwen2-math-72b-instruct}
-0.2893559963140201,{command-r-plus}
-0.22882697950594655,{gemini-1.5-flash-latest}
-0.2938675036618388,{mistral-small-2402}
-0.2436474952536719,{Meta-Llama-3-70B-Instruct}
-0.22419379042841175,{Qwen2-72B-Instruct}
-0.2618122673712336,{claude-3-haiku-20240307}
-0.23592014380754367,{claude-3-sonnet-20240229}
-0.1822648680046513,{gemini-1.5-pro-latest}
-0.21622991375060702,{gemma-2-27b-it}
-0.2179037250532967,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.23059955068647564,{mistral-large-2402}
-0.19297901429871567,{gpt-4o-mini-2024-07-18}
-0.17587160929114964,{deepseek-chat}
-0.17218247643238865,{deepseek-coder}
-0.1496989409290569,{gpt-4-0125-preview}
-0.17428633980185904,{gpt-4-0613}
-0.15710858663693772,{mistral-large-2407}
-0.1286396432584796,{claude-3-opus-20240229}
-0.11177971368984363,{gpt-4-turbo-2024-04-09}
-0.14137419162063664,{coding-meta-llama-3.1-70b-instruct-chk-50}
-0.09265313225031158,{chatgpt-4o-latest}
-0.12060281839794207,{gpt-4-1106-preview}
-0.14131704754678692,{Meta-Llama-3.1-70B-Instruct-Turbo}
-0.09481983831811625,{gpt-4o-2024-05-13}
-0.11005005068952001,{gemini-1.5-pro-exp-0801}
-0.09206924431442842,{Meta-Llama-3.1-405B-Instruct-Turbo}
-0.07447656188126672,{gpt-4o-2024-08-06}
-0.049814866449303996,{claude-3-5-sonnet-20240620}

==> data/livebench/ratings/uniform.dat <==
x,y
-0.5503207598577834,{Qwen1.5-1.8B-Chat}
-0.5589793164353472,{Qwen1.5-0.5B-Chat}
-0.5158150262051028,{Yi-6B-Chat}
-0.5336638688408405,{Qwen2-0.5B-Instruct}
-0.5109527414335527,{Qwen2-1.5B-Instruct}
-0.5008456734151916,{Qwen1.5-4B-Chat}
-0.4620988446669528,{vicuna-7b-v1.5-16k}
-0.4800220477185649,{vicuna-7b-v1.5}
-0.43411598681054303,{DeepSeek-V2-Lite-Chat}
-0.486884224504083,{Llama-2-7b-chat-hf}
-0.4526137446529557,{Starling-LM-7B-beta}
-0.4408171233263844,{zephyr-7b-beta}
-0.431795218601459,{Qwen1.5-7B-Chat}
-0.42051830526731615,{Phi-3-mini-4k-instruct}
-0.42433662587726917,{gemma-1.1-7b-it}
-0.3665995267879554,{Phi-3-small-128k-instruct}
-0.3714647539439291,{OpenHermes-2.5-Mistral-7B}
-0.397524004853062,{Mistral-7B-Instruct-v0.3}
-0.4229498119881317,{zephyr-7b-alpha}
-0.3585305008963313,{Phi-3-small-8k-instruct}
-0.3290073426912524,{DeepSeek-Coder-V2-Lite-Instruct}
-0.3685819636512645,{mathstral-7B-v0.1}
-0.41515162502941816,{Phi-3-mini-128k-instruct}
-0.41075469176220847,{Mistral-7B-Instruct-v0.2}
-0.3326031335219724,{open-mistral-nemo}
-0.3447589447674295,{command-r}
-0.2852539875175664,{gpt-3.5-turbo-1106}
-0.36075707621353853,{Qwen2-7B-Instruct}
-0.31576889654345164,{Phi-3-medium-128k-instruct}
-0.3082223589858352,{Phi-3-medium-4k-instruct}
-0.32529443774695055,{Qwen1.5-72B-Chat}
-0.3403497892879985,{Meta-Llama-3-8B-Instruct}
-0.32143020046751036,{Qwen1.5-110B-Chat}
-0.27705636703819153,{gpt-3.5-turbo-0125}
-0.3361842129532929,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.3038597871651479,{gemma-2-9b-it}
-0.29156424010230664,{qwen2-math-72b-instruct}
-0.2892674531887615,{command-r-plus}
-0.2273701800640881,{gemini-1.5-flash-latest}
-0.2938913290277614,{mistral-small-2402}
-0.242488327911825,{Meta-Llama-3-70B-Instruct}
-0.22265121800669158,{Qwen2-72B-Instruct}
-0.2610574462866145,{claude-3-haiku-20240307}
-0.23460161956078984,{claude-3-sonnet-20240229}
-0.18014975462267646,{gemini-1.5-pro-latest}
-0.21454906898950804,{gemma-2-27b-it}
-0.21625093598573886,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.22917654012719452,{mistral-large-2402}
-0.19097074055068003,{gpt-4o-mini-2024-07-18}
-0.17370763993463523,{deepseek-chat}
-0.16999566908892383,{deepseek-coder}
-0.14746468053004552,{gpt-4-0125-preview}
-0.17211206677172874,{gpt-4-0613}
-0.15487178962896347,{mistral-large-2407}
-0.12651951590474608,{claude-3-opus-20240229}
-0.10987514609520843,{gpt-4-turbo-2024-04-09}
-0.13916554961757038,{coding-meta-llama-3.1-70b-instruct-chk-50}
-0.09114022600471017,{chatgpt-4o-latest}
-0.11857095684542712,{gpt-4-1106-preview}
-0.13910866735198452,{Meta-Llama-3.1-70B-Instruct-Turbo}
-0.09325429445230604,{gpt-4o-2024-05-13}
-0.1081742821964567,{gemini-1.5-pro-exp-0801}
-0.09057089474340779,{Meta-Llama-3.1-405B-Instruct-Turbo}
-0.07349292964528853,{gpt-4o-2024-08-06}
-0.049814866449303996,{claude-3-5-sonnet-20240620}

==> data/livebench/raw_task/connections.dat <==
x, y
-0.03780345430640579,{Qwen1.5-1.8B-Chat}
-0.03780345430640579,{Qwen1.5-0.5B-Chat}
-0.03780345430640579,{Yi-6B-Chat}
-0.03780345430640579,{Qwen2-0.5B-Instruct}
-0.03780345430640579,{Qwen2-1.5B-Instruct}
-0.03780345430640579,{Qwen1.5-4B-Chat}
-0.037020395389791926,{vicuna-7b-v1.5-16k}
-0.037020395389791926,{vicuna-7b-v1.5}
-0.03623733647317807,{DeepSeek-V2-Lite-Chat}
-0.03780345430640579,{Llama-2-7b-chat-hf}
-0.034279689181643425,{Starling-LM-7B-beta}
-0.03780345430640579,{zephyr-7b-beta}
-0.03506274809825729,{Qwen1.5-7B-Chat}
-0.030103375220722497,{Phi-3-mini-4k-instruct}
-0.0321915318096535,{gemma-1.1-7b-it}
-0.028928786845801704,{Phi-3-small-128k-instruct}
-0.037020395389791926,{OpenHermes-2.5-Mistral-7B}
-0.03297459072626736,{Mistral-7B-Instruct-v0.3}
-0.03467121863995036,{zephyr-7b-alpha}
-0.023186354268594143,{Phi-3-small-8k-instruct}
-0.03741192484809886,{DeepSeek-Coder-V2-Lite-Instruct}
-0.03519325817871257,{mathstral-7B-v0.1}
-0.03258306126796043,{Phi-3-mini-128k-instruct}
-0.03297459072626736,{Mistral-7B-Instruct-v0.2}
-0.030103375220722497,{open-mistral-nemo}
-0.03180000235134658,{command-r}
-0.02070666822135621,{gpt-3.5-turbo-1106}
-0.029972865140267216,{Qwen2-7B-Instruct}
-0.030364394598574145,{Phi-3-medium-128k-instruct}
-0.026840629473811786,{Phi-3-medium-4k-instruct}
-0.03454070855949508,{Qwen1.5-72B-Chat}
-0.021881256596276995,{Meta-Llama-3-8B-Instruct}
-0.021881256596276995,{Qwen1.5-110B-Chat}
-0.027362669012573993,{gpt-3.5-turbo-0125}
-0.027493178309970362,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.019793099224287073,{gemma-2-9b-it}
-0.01705239301613857,{qwen2-math-72b-instruct}
-0.02031513876304928,{command-r-plus}
-0.024752472101821858,{gemini-1.5-flash-latest}
-0.020837177518752574,{mistral-small-2402}
-0.013398117810920932,{Meta-Llama-3-70B-Instruct}
-0.011179451141534638,{Qwen2-72B-Instruct}
-0.023316864349049424,{claude-3-haiku-20240307}
-0.017313412393990216,{claude-3-sonnet-20240229}
-0.023055844971197784,{gemini-1.5-pro-latest}
-0.018096471310604077,{gemma-2-27b-it}
-0.013528627891376212,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.015616785263366136,{mistral-large-2402}
-0.009221803849999998,{gpt-4o-mini-2024-07-18}
-0.163916596099402,{deepseek-chat}
-0.15528122682599022,{deepseek-coder}
-0.004001410811554645,{gpt-4-0125-preview}
-0.007133646478010073,{gpt-4-0613}
-0.014833726346752278,{mistral-large-2407}
-0.12518077546474413,{claude-3-opus-20240229}
-0.10213962633995768,{gpt-4-turbo-2024-04-09}
-0.0955257898963463,{coding-meta-llama-3.1-70b-instruct-chk-50}
0.0023935698187525813,{chatgpt-4o-latest}
-0.006742117019703144,{gpt-4-1106-preview}
-0.06909487762226978,{Meta-Llama-3.1-70B-Instruct-Turbo}
0.0036986682741286495,{gpt-4o-2024-05-13}
-0.00883027439169307,{gemini-1.5-pro-exp-0801}
-0.003218351894940787,{Meta-Llama-3.1-405B-Instruct-Turbo}
0.00761396285719793,{gpt-4o-2024-08-06}
0.001088472146435428,{claude-3-5-sonnet-20240620}

==> data/livebench/raw_task/lcb_generation.dat <==
x, y
-0.14629638480244953,{Qwen1.5-1.8B-Chat}
-0.14629638480244953,{Qwen1.5-0.5B-Chat}
-0.14629638480244953,{Yi-6B-Chat}
-0.1397943221850012,{Qwen2-0.5B-Instruct}
-0.13004123206253468,{Qwen2-1.5B-Instruct}
-0.12353916944508637,{Qwen1.5-4B-Chat}
-0.14304535476162739,{vicuna-7b-v1.5-16k}
-0.13654329214417904,{vicuna-7b-v1.5}
-0.1202881394042642,{DeepSeek-V2-Lite-Chat}
-0.1397943221850012,{Llama-2-7b-chat-hf}
-0.07802473873036002,{Starling-LM-7B-beta}
-0.1105350467459937,{zephyr-7b-beta}
-0.11378607678681586,{Qwen1.5-7B-Chat}
-0.0910288614294527,{Phi-3-mini-4k-instruct}
-0.09753092404690102,{gemma-1.1-7b-it}
-0.07477370868953785,{Phi-3-small-128k-instruct}
-0.09427989147027485,{OpenHermes-2.5-Mistral-7B}
-0.1007819540877232,{Mistral-7B-Instruct-v0.3}
-0.09427989147027485,{zephyr-7b-alpha}
-0.0910288614294527,{Phi-3-small-8k-instruct}
-0.07152267864871567,{DeepSeek-Coder-V2-Lite-Instruct}
-0.08777783138863053,{mathstral-7B-v0.1}
-0.09427989147027485,{Phi-3-mini-128k-instruct}
-0.0910288614294527,{Mistral-7B-Instruct-v0.2}
-0.07152267864871567,{open-mistral-nemo}
-0.09427989147027485,{command-r}
-0.07477370868953785,{gpt-3.5-turbo-1106}
-0.055267523372996855,{Qwen2-7B-Instruct}
-0.07477370868953785,{Phi-3-medium-128k-instruct}
-0.07802473873036002,{Phi-3-medium-4k-instruct}
-0.0812757687711822,{Qwen1.5-72B-Chat}
-0.0812757687711822,{Meta-Llama-3-8B-Instruct}
-0.0812757687711822,{Qwen1.5-110B-Chat}
-0.07152267864871567,{gpt-3.5-turbo-0125}
-0.07152267864871567,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.07802473873036002,{gemma-2-9b-it}
-0.03901237063308201,{qwen2-math-72b-instruct}
-0.07802473873036002,{command-r-plus}
-0.05851855341381903,{gemini-1.5-flash-latest}
-0.08452680134780835,{mistral-small-2402}
-0.06502061603126735,{Meta-Llama-3-70B-Instruct}
-0.06827164607208952,{Qwen2-72B-Instruct}
-0.07802473873036002,{claude-3-haiku-20240307}
-0.06827164607208952,{claude-3-sonnet-20240229}
-0.05851855341381903,{gemini-1.5-pro-latest}
-0.055267523372996855,{gemma-2-27b-it}
-0.055267523372996855,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.06827164607208952,{mistral-large-2402}
-0.03901237063308201,{gpt-4o-mini-2024-07-18}
-0.03901237063308201,{deepseek-chat}
-0.042263400673904175,{deepseek-coder}
-0.035761338056455844,{gpt-4-0125-preview}
-0.05851855341381903,{gpt-4-0613}
-0.029259277974811513,{mistral-large-2407}
-0.05201649333217468,{claude-3-opus-20240229}
-0.01950618531654101,{gpt-4-turbo-2024-04-09}
-0.04876546329135251,{coding-meta-llama-3.1-70b-instruct-chk-50}
-0.03901237063308201,{chatgpt-4o-latest}
-0.03901237063308201,{gpt-4-1106-preview}
-0.06261752340543442,{Meta-Llama-3.1-70B-Instruct-Turbo}
-0.02275721535736318,{gpt-4o-2024-05-13}
-0.04876546329135251,{gemini-1.5-pro-exp-0801}
-0.035761338056455844,{Meta-Llama-3.1-405B-Instruct-Turbo}
-0.032510308015633683,{gpt-4o-2024-08-06}
0.07067920694881753,{claude-3-5-sonnet-20240620}

==> data/livebench/raw_task/math_comp.dat <==
x, y
-0.014314905333959224,{Qwen1.5-1.8B-Chat}
-0.014748690482890407,{Qwen1.5-0.5B-Chat}
-0.014314905333959224,{Yi-6B-Chat}
-0.012145980422170546,{Qwen2-0.5B-Instruct}
-0.012579765571101728,{Qwen2-1.5B-Instruct}
-0.011712195273239367,{Qwen1.5-4B-Chat}
-0.013013550303599294,{vicuna-7b-v1.5-16k}
-0.012579765571101728,{vicuna-7b-v1.5}
-0.012145980422170546,{DeepSeek-V2-Lite-Chat}
-0.016050045513250333,{Llama-2-7b-chat-hf}
-0.011278410540741798,{Starling-LM-7B-beta}
-0.011278410540741798,{zephyr-7b-beta}
-0.013013550303599294,{Qwen1.5-7B-Chat}
-0.009977055510381867,{Phi-3-mini-4k-instruct}
-0.014314905333959224,{gemma-1.1-7b-it}
-0.007374345449662008,{Phi-3-small-128k-instruct}
-0.010410840242879436,{OpenHermes-2.5-Mistral-7B}
-0.013881120601461655,{Mistral-7B-Instruct-v0.3}
-0.013447335452530476,{zephyr-7b-alpha}
-0.008241915331090758,{Phi-3-small-8k-instruct}
-0.002168925328222291,{DeepSeek-Coder-V2-Lite-Instruct}
-0.008241915331090758,{mathstral-7B-v0.1}
-0.008675700480021939,{Phi-3-mini-128k-instruct}
-0.012145980422170546,{Mistral-7B-Instruct-v0.2}
-0.010410840242879436,{open-mistral-nemo}
-0.008675700480021939,{command-r}
-0.0069405603007308275,{gpt-3.5-turbo-1106}
-0.0060729904193020795,{Qwen2-7B-Instruct}
-0.005639205270370899,{Phi-3-medium-128k-instruct}
-0.004771635388942149,{Phi-3-medium-4k-instruct}
-0.008675700480021939,{Qwen1.5-72B-Chat}
-0.009977055510381867,{Meta-Llama-3-8B-Instruct}
-0.009109485212519506,{Qwen1.5-110B-Chat}
-0.010410840242879436,{gpt-3.5-turbo-0125}
-0.008675700480021939,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.011278410540741798,{gemma-2-9b-it}
-0.004771635388942149,{qwen2-math-72b-instruct}
-0.008241915331090758,{command-r-plus}
-0.005639205270370899,{gemini-1.5-flash-latest}
-0.004771635388942149,{mistral-small-2402}
-0.007374345449662008,{Meta-Llama-3-70B-Instruct}
-0.00043378514893118066,{Qwen2-72B-Instruct}
-0.007808130182159577,{claude-3-haiku-20240307}
-0.008675700480021939,{claude-3-sonnet-20240229}
-0.0008675702978623613,{gemini-1.5-pro-latest}
-0.0069405603007308275,{gemma-2-27b-it}
-0.0008675702978623613,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.004337850240010968,{mistral-large-2402}
-0.0013013550303599295,{gpt-4o-mini-2024-07-18}
0.14843032091649117,{deepseek-chat}
0.13770679427108945,{deepseek-coder}
-0.0008675702978623613,{gpt-4-0125-preview}
-0.0060729904193020795,{gpt-4-0613}
-0.005205420121439718,{mistral-large-2407}
0.11635050107305105,{claude-3-opus-20240229}
0.0989212744450169,{gpt-4-turbo-2024-04-09}
0.0880006139600293,{coding-meta-llama-3.1-70b-instruct-chk-50}
0.10018724024591176,{chatgpt-4o-latest}
-0.00043378514893118066,{gpt-4-1106-preview}
0.06391887843579434,{Meta-Llama-3.1-70B-Instruct-Turbo}
0.06647005116536849,{gpt-4o-2024-05-13}
-0.00043378514893118066,{gemini-1.5-pro-exp-0801}
-0.00043378514893118066,{Meta-Llama-3.1-405B-Instruct-Turbo}
0.07411781490285764,{gpt-4o-2024-08-06}
0.002602710060719859,{claude-3-5-sonnet-20240620}

==> data/livebench/raw_task/other.dat <==
x, y
-0.07291438853192206,{Qwen1.5-1.8B-Chat}
-0.07474321345074929,{Qwen1.5-0.5B-Chat}
-0.0690287069638192,{Yi-6B-Chat}
-0.06947651431626993,{Qwen2-0.5B-Instruct}
-0.0691265692182428,{Qwen2-1.5B-Instruct}
-0.06655379683098503,{Qwen1.5-4B-Chat}
-0.05198321583393037,{vicuna-7b-v1.5-16k}
-0.05742034823354374,{vicuna-7b-v1.5}
-0.04954437838735941,{DeepSeek-V2-Lite-Chat}
-0.054262328051530674,{Llama-2-7b-chat-hf}
-0.05165427894171451,{Starling-LM-7B-beta}
-0.05131496056013729,{zephyr-7b-beta}
-0.053712504792553406,{Qwen1.5-7B-Chat}
-0.05614524110762338,{Phi-3-mini-4k-instruct}
-0.053859569589341266,{gemma-1.1-7b-it}
-0.04086041705300285,{Phi-3-small-128k-instruct}
-0.04493959980955434,{OpenHermes-2.5-Mistral-7B}
-0.04718451839278476,{Mistral-7B-Instruct-v0.3}
-0.047110022159960824,{zephyr-7b-alpha}
-0.04249748489385902,{Phi-3-small-8k-instruct}
-0.032285626396714215,{DeepSeek-Coder-V2-Lite-Instruct}
-0.03814455425821659,{mathstral-7B-v0.1}
-0.052304876800233935,{Phi-3-mini-128k-instruct}
-0.049379184859976576,{Mistral-7B-Instruct-v0.2}
-0.0295697999843475,{open-mistral-nemo}
-0.0354953389643045,{command-r}
-0.02542681809391207,{gpt-3.5-turbo-1106}
-0.04275220175297838,{Qwen2-7B-Instruct}
-0.029358550958008857,{Phi-3-medium-128k-instruct}
-0.03385172469978795,{Phi-3-medium-4k-instruct}
-0.04071070029958965,{Qwen1.5-72B-Chat}
-0.033530513852074895,{Meta-Llama-3-8B-Instruct}
-0.036187702416500656,{Qwen1.5-110B-Chat}
-0.019591514371153435,{gpt-3.5-turbo-0125}
-0.03073529912008985,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.022840755825160805,{gemma-2-9b-it}
-0.031999541585328355,{qwen2-math-72b-instruct}
-0.031102684838477078,{command-r-plus}
-0.0148447994534699,{gemini-1.5-flash-latest}
-0.028603640312339557,{mistral-small-2402}
-0.0273897199855039,{Meta-Llama-3-70B-Instruct}
-0.019641095358078182,{Qwen2-72B-Instruct}
-0.019478861410478398,{claude-3-haiku-20240307}
-0.017864227106367703,{claude-3-sonnet-20240229}
-0.0068916209312490555,{gemini-1.5-pro-latest}
-0.01064560210696523,{gemma-2-27b-it}
-0.015140146759535445,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.02096254952732969,{mistral-large-2402}
-0.006421102688613548,{gpt-4o-mini-2024-07-18}
-0.009020810622719842,{deepseek-chat}
-0.008846247496765835,{deepseek-coder}
-0.0077209189739092495,{gpt-4-0125-preview}
-0.00854232191835088,{gpt-4-0613}
-8.480200294540903e-05,{mistral-large-2407}
-2.400864279956255e-06,{claude-3-opus-20240229}
0.1033522511631727,{gpt-4-turbo-2024-04-09}
0.09777326214366304,{coding-meta-llama-3.1-70b-instruct-chk-50}
0.0047155556705762445,{chatgpt-4o-latest}
0.09852990662554524,{gpt-4-1106-preview}
0.07206903358041157,{Meta-Llama-3.1-70B-Instruct-Turbo}
0.008417436769256341,{gpt-4o-2024-05-13}
0.0713983457425466,{gemini-1.5-pro-exp-0801}
0.07431066003032932,{Meta-Llama-3.1-405B-Instruct-Turbo}
0.008880855414196101,{gpt-4o-2024-08-06}
0.017173158292358263,{claude-3-5-sonnet-20240620}

==> data/livebench/raw_task/summarize.dat <==
x, y
-0.28765018346061044,{Qwen1.5-1.8B-Chat}
-0.28064084048246896,{Qwen1.5-0.5B-Chat}
-0.27705651818326543,{Yi-6B-Chat}
-0.28438446440193854,{Qwen2-0.5B-Instruct}
-0.29107519936045184,{Qwen2-1.5B-Instruct}
-0.2772954730032124,{Qwen1.5-4B-Chat}
-0.2466296028503269,{vicuna-7b-v1.5-16k}
-0.24328423537107025,{vicuna-7b-v1.5}
-0.25308138298889343,{DeepSeek-V2-Lite-Chat}
-0.21795502445669793,{Llama-2-7b-chat-hf}
-0.2513290508286804,{Starling-LM-7B-beta}
-0.2100695153984499,{zephyr-7b-beta}
-0.20027236778062665,{Qwen1.5-7B-Chat}
-0.22823008171441495,{Phi-3-mini-4k-instruct}
-0.20529041899951173,{gemma-1.1-7b-it}
-0.22783182527420223,{Phi-3-small-128k-instruct}
-0.1815542434041831,{OpenHermes-2.5-Mistral-7B}
-0.17167744258667875,{Mistral-7B-Instruct-v0.3}
-0.1737483827665198,{zephyr-7b-alpha}
-0.19764386476121065,{Phi-3-small-8k-instruct}
-0.218034677656379,{DeepSeek-Coder-V2-Lite-Instruct}
-0.19095312980269724,{mathstral-7B-v0.1}
-0.15431339393023555,{Phi-3-mini-128k-instruct}
-0.15256105699092606,{Mistral-7B-Instruct-v0.2}
-0.1877670687228027,{open-mistral-nemo}
-0.1539151327109264,{command-r}
-0.1961304874209445,{gpt-3.5-turbo-1106}
-0.1847403044840776,{Qwen2-7B-Instruct}
-0.17478385524598855,{Phi-3-medium-128k-instruct}
-0.16865068312705003,{Phi-3-medium-4k-instruct}
-0.12826731855602252,{Qwen1.5-72B-Chat}
-0.1405336627938995,{Meta-Llama-3-8B-Instruct}
-0.13455979229522683,{Qwen1.5-110B-Chat}
-0.15144593609087262,{gpt-3.5-turbo-0125}
-0.14180809009331516,{Meta-Llama-3.1-8B-Instruct-Turbo}
-0.1176736532786774,{gemma-2-9b-it}
-0.15096802645097882,{qwen2-math-72b-instruct}
-0.10190263516218143,{command-r-plus}
-0.13455979229522683,{gemini-1.5-flash-latest}
-0.09521190020366803,{mistral-small-2402}
-0.11671783399888976,{Meta-Llama-3-70B-Instruct}
-0.1034956657021287,{Qwen2-72B-Instruct}
-0.0673338394695608,{claude-3-haiku-20240307}
-0.07856471600706554,{claude-3-sonnet-20240229}
-0.09497294538372109,{gemini-1.5-pro-latest}
-0.09202583434467708,{gemma-2-27b-it}
-0.09441538254414616,{lcb-math-qwen2-72b-instructv3-merged-50}
-0.06900652320918918,{mistral-large-2402}
-0.11711609043910251,{gpt-4o-mini-2024-07-18}
-0.10421253016196944,{deepseek-chat}
-0.09067175862467675,{deepseek-coder}
-0.0859723154254197,{gpt-4-0125-preview}
-0.04941222797354267,{gpt-4-0613}
-0.07418387604834005,{mistral-large-2407}
-0.06303265271051645,{claude-3-opus-20240229}
-0.07681237906775604,{gpt-4-turbo-2024-04-09}
-0.03706622575688811,{coding-meta-llama-3.1-70b-instruct-chk-50}
-0.0585721595521099,{chatgpt-4o-latest}
-0.04447382517524231,{gpt-4-1106-preview}
0.0008479374149892342,{Meta-Llama-3.1-70B-Instruct-Turbo}
-0.04327905107550774,{gpt-4o-2024-05-13}
-0.0025770832639486077,{gemini-1.5-pro-exp-0801}
-0.02264928813948889,{Meta-Llama-3.1-405B-Instruct-Turbo}
-0.03770344179614416,{gpt-4o-2024-08-06}
-0.07067920694881753,{claude-3-5-sonnet-20240620}

==> data/openspiel/_goofspiel_cce_full.dat <==
0 0.7493824372166824
1 0.8444858905339372
2 0.8185604708253702
3 0.7399427107954355
4 0.6513925763400428
5 0.6027147387953935
6 0.5781305608253366
7 0.5921595911255353
8 0.6279145561939674
9 0.5871683354894421
10 0.5376181759155121
11 0.5455173598932808
12 0.5318063387164105
13 0.5386847201805431
14 0.524273384946119
15 0.5479814867176356
16 0.5031426707004916
17 0.529172748884998
18 0.5240147510307143
19 0.4697218662056679
20 0.5193097035208689
21 0.4714409464623319
22 0.4852525167400805
23 0.5182397325700574
24 0.5384887332263215
25 0.4512103473341953
26 0.5039118390025137
27 0.46437289129122794
28 0.5270386485794738
29 0.5217835053817956
30 0.5071871093868343
31 0.4440178673199022
32 0.4758014805311408
33 0.4073979896291866
34 0.47389993921831053
35 0.4387699289834779
36 0.4289658064736326
37 0.4285890224291107
38 0.43870895802168786
39 0.47034082829922186
40 0.4015882562329063
41 0.41683219328911836
42 0.41982875528694796
43 0.4138206258162853
44 0.38681819949174123
45 0.45275658332191693
46 0.4099246115052364
47 0.49152668938408217
48 0.45046193114835154
49 0.4032654382308447
50 0.39656961685667724
51 0.4612287734801064
52 0.4515916260675885
53 0.3920346735223088
54 0.5009839857733001
55 0.46770482348610365
56 0.5029955116505254
57 0.415817185486699
58 0.4581738454275688
59 0.5149640750455968
60 0.4464599754465759
61 0.42504257329165895
62 0.463978808904697
63 0.47007531738751185
64 0.48748207366680285
65 0.4650112260576198
66 0.43250639513679623
67 0.4229733319786946
68 0.48990533364391853
69 0.5265360089364313
70 0.475175916169551
71 0.511222260881985
72 0.4625399043379095
73 0.4651299966840967
74 0.39974898097979183
75 0.40598132573807355
76 0.46063733616287594
77 0.406705712310345
78 0.4437977452389119
79 0.41716010384316426
80 0.4732772526021818
81 0.4674664031575806
82 0.46986591855933124
83 0.4387230677940672
84 0.4580057131165538
85 0.4200990495852568
86 0.47448411486285913
87 0.43694078084692034
88 0.44276506889310596
89 0.4542638296567949
90 0.43705904282734176
91 0.46637549794262334
92 0.42387162138025136
93 0.40633365048600467
94 0.4104346053731587
95 0.41907539840392527
96 0.4379705169404957
97 0.4178766704665362
98 0.382659340668817
99 0.45885410116734926
100 0.4024220231828233
101 0.3980880482389577
102 0.42669242394361273
103 0.42402105463568596
104 0.38688430091064774
105 0.36991604936330624
106 0.3545179914282426
107 0.3559980940619609
108 0.37332511155786996
109 0.3724183767985494
110 0.36801653345700025
111 0.41281817583306735
112 0.3824091160806158
113 0.39454192962167767
114 0.3890375994549622
115 0.4152845798863458
116 0.49633060729370015
117 0.4787365189458819
118 0.44826580010262607
119 0.5429237024391824
120 0.5227025086229062
121 0.52133411391087
122 0.4763788961043387
123 0.43370385966893155
124 0.37943178982433334
125 0.4134932341176132
126 0.3881553116197778
127 0.3956681129628774
128 0.39914713817735015
129 0.41839025885256964
130 0.4770919848417994
131 0.4359810371711075
132 0.531456928338776
133 0.5393460583881966
134 0.497569415979739
135 0.4563105941420438
136 0.5263893390973209
137 0.5338678612780448
138 0.47869381897971985
139 0.52759648362006
140 0.4638438851964626
141 0.5416481718630042
142 0.5767219200634677
143 0.5047795539484996
144 0.3808994672919308
145 0.5260625440782749
146 0.4307867507087124
147 0.5179704585819085
148 0.4876073739626978
149 0.47367454929472963
150 0.4879692614401301
151 0.4710979807690987
152 0.48400239834392034
153 0.4772205037884558
154 0.4698704658020283
155 0.4590154257326553
156 0.474919033375127
157 0.4826514169733507
158 0.48318588543818075
159 0.5220469081957093
160 0.515772821161657
161 0.5146464166655873
162 0.4528564816833702
163 0.5093252108927109
164 0.5252879092477531
165 0.43454779052511405
166 0.47827694767447526
167 0.484559300639815
168 0.49972503576428284
169 0.5098112790331921
170 0.5942628601504099
171 0.5650725932512908
172 0.5557846408762297
173 0.592511223642803
174 0.5763533144040016
175 0.6138164217912196
176 0.5562448452036142
177 0.506112908448594
178 0.5242954156248691
179 0.5160434832249547
180 0.44070282544839134
181 0.4729226802895048
182 0.5272741310026348
183 0.4563503182689179
184 0.4821232289928119
185 0.4491966596489807
186 0.5024081409044809
187 0.4884405879421596
188 0.44561801097097886
189 0.41135216113330286
190 0.4835380455654732
191 0.5076124027535533
192 0.5259425984576604
193 0.45753264156765994
194 0.46354663903881543
195 0.4825248593284637
196 0.46110674214040603
197 0.4655930475560235
198 0.4655116476374359
199 0.4638845916011305
200 0.4812149356201987
201 0.4881645212015471
202 0.48322433019296107
203 0.46514420857242356
204 0.4766904618443246
205 0.4994946379402898
206 0.49416990308998865
207 0.48155643729021835
208 0.4766439267018481
209 0.4267772242218515
210 0.38958578254161913
211 0.3790260298198629
212 0.350190329218542
213 0.3816097073148965
214 0.33844068885541656
215 0.38976529882283306
216 0.3716560458326086
217 0.3718924499060361
218 0.33762516764153583
219 0.3572023710467058
220 0.4421404392595101
221 0.3648166806668329
222 0.3530270720721165
223 0.33722749963516874
224 0.3661942597344292
225 0.3314040568468859
226 0.35804914503020635
227 0.30553248145099543
228 0.36656877680899
229 0.40903102466355357
230 0.5436089983435264
231 0.43699993464842013
232 0.47208626917717567
233 0.5477178883790157
234 0.5914608288652343
235 0.6649818154577294
236 0.6812695279632606
237 0.6293243425451762
238 0.6562155317808811
239 0.5970580415317888
240 0.5670481399403449
241 0.569956858229312
242 0.5407138445275188
243 0.5808338396558033
244 0.5556297851175342
245 0.45991176226901986
246 0.5150971579952115
247 0.42079508170256785
248 0.5258552200295785
249 0.5716340138066984
250 0.530846160496766
251 0.45836069590797246
252 0.4476018939923545
253 0.46339126905906447
254 0.4697786421500174
255 0.47484271136076783
256 0.4392897369422859
257 0.521276481930026
258 0.4513018625212326
259 0.4230434078221337
260 0.48810960730316033
261 0.418970343549244
262 0.37833172584698493
263 0.40300392909903593
264 0.37661344824835785
265 0.3778810031258204
266 0.3916906311344919
267 0.44421208409745105
268 0.43976872666537625
269 0.4369639000863925
270 0.40610525680631415
271 0.45263958259063886
272 0.48023145864777295
273 0.4812919591410618
274 0.4612431664931673
275 0.5332062023495241
276 0.499990096312414
277 0.3890304343391868
278 0.4151295798123802
279 0.45681655428723866
280 0.42921951167879113
281 0.4470223044227697
282 0.48284334785060823
283 0.42437040351233035
284 0.4116626011258151
285 0.41373706268702204
286 0.39121895556295616
287 0.4374597286639563
288 0.4474609841163213
289 0.4301809829531793
290 0.42577189246276914
291 0.44724149339325336
292 0.4478653276879112
293 0.3828415862114434
294 0.406367580084384
295 0.35131194979573577
296 0.3732670764383186
297 0.4486532485768464
298 0.44366617185225676
299 0.45502184595928385
300 0.4070669632812032
301 0.40397069914656925
302 0.41723383202092856
303 0.41943566913320485
304 0.4085936506451515
305 0.4232046090788888
306 0.41373778567866637
307 0.4005279604565328
308 0.4067826137548214
309 0.3834052957854672
310 0.3285810651315684
311 0.42575002307806065
312 0.49461008182441546
313 0.49065797973796776
314 0.44612606784562914
315 0.45838285029941117
316 0.430268646925148
317 0.4110971868099136
318 0.45754525162829696
319 0.4484005219174274
320 0.3976811123621933
321 0.42016301771109976
322 0.441766186342718
323 0.382719488909677
324 0.38706837012099404
325 0.40892220154426395
326 0.39022960003050855
327 0.3633808886957839
328 0.42839402345463395
329 0.37880768604528114
330 0.429211523679321
331 0.3929332115100097
332 0.40891360436524593
333 0.40153876900167207
334 0.40202364104107824
335 0.3939581129047456
336 0.40417276756141063
337 0.39195508613453134
338 0.38648670668392615
339 0.3948187910710954
340 0.3730277454429596
341 0.3936252099925326
342 0.4317507019720135
343 0.3579753058014301
344 0.4041285143127682
345 0.4033639900288126
346 0.4191251409775123
347 0.4309307671494107
348 0.4481342639980941
349 0.4643941911550955
350 0.41420859042577574
351 0.3825929941271011
352 0.41779010061653876
353 0.5167896298801335
354 0.4642135042670974
355 0.4750212355979868
356 0.48138813413341364
357 0.4472786835255773
358 0.4644075778755723
359 0.4587468027326751
360 0.47998863303431394
361 0.42808302828304434
362 0.4231697804177976
363 0.44012803816191104
364 0.43293347027051077
365 0.39628647665408456
366 0.38703778429183266
367 0.40469316503754316
368 0.4685150513618044
369 0.4419921096959838
370 0.44458541791744866
371 0.3618176746541464
372 0.39062673880214804
373 0.4087423739511049
374 0.48203411766985393
375 0.40878624821157716
376 0.46364691360488397
377 0.49098174469006484
378 0.47408311208599185
379 0.46404049263795843
380 0.5264548184498266
381 0.4774927066114305
382 0.4793529066169968
383 0.48301858404692743
384 0.5098458781063977
385 0.43629895062283763
386 0.4938186860297873
387 0.4665569007721013
388 0.448484697757636
389 0.4624927422280747
390 0.4699852205605275
391 0.43964242372079965
392 0.44769427359531555
393 0.4433394751368138
394 0.5348548080610995
395 0.5684979763874374
396 0.5678205874378106
397 0.5687562457330215
398 0.5995332974648147
399 0.5648718848881571
400 0.49288741999359775
401 0.5105808507258622
402 0.5258435617758837
403 0.5008961275196491
404 0.4475101170290112
405 0.4666050669010775
406 0.48624516086109537
407 0.4301871285779395
408 0.4671520797466986
409 0.4899948240442291
410 0.5433495820697045
411 0.47145166903088676
412 0.46133576633446394
413 0.46098887127171695
414 0.43262849318584196
415 0.44575024113396644
416 0.44596363280022144
417 0.3943637125719419
418 0.4395149150084565
419 0.40714070891108967
420 0.45677064220196684
421 0.4169595561612054

==> data/openspiel/_goofspiel_uniform_full.dat <==
0 0.7493824372166824
1 0.8408632521031916
2 0.8182383134183198
3 0.7431937327407541
4 0.6418139900214523
5 0.5990374305514696
6 0.5994373539207567
7 0.5441540815159369
8 0.5934112863050225
9 0.5710234573226578
10 0.4492548132189853
11 0.49351939300499303
12 0.5189910272525964
13 0.5254214070938956
14 0.5371096799962061
15 0.5401929850082605
16 0.5033625957405672
17 0.5250080155779231
18 0.535027107319872
19 0.4835866217003306
20 0.528366340994106
21 0.48257590165380293
22 0.5239651443775908
23 0.547545584445805
24 0.5031748396048878
25 0.5228104421927773
26 0.5478856772756902
27 0.5135188575512557
28 0.5612286576379155
29 0.5144918615494216
30 0.524013828361972
31 0.504818401217721
32 0.5717867625241451
33 0.5004886623959108
34 0.6095905861650914
35 0.5601064742686481
36 0.5713293253144425
37 0.5666064336839689
38 0.5566467715535777
39 0.616659510109892
40 0.5653974879645309
41 0.5953352020265275
42 0.5745850730965443
43 0.5371810413941009
44 0.5298049241518239
45 0.5522642630400347
46 0.5679566820565163
47 0.6256355327448331
48 0.5957322277575945
49 0.5201794577932857
50 0.5387738463250034
51 0.6214226510062129
52 0.5298103504081331
53 0.519318725052055
54 0.5485551500210493
55 0.5762863447063906
56 0.6344302192641509
57 0.5965246205944865
58 0.6067206670777474
59 0.5871336536487624
60 0.5988338683469308
61 0.6283643302032553
62 0.6014278345730775
63 0.6192560769112672
64 0.6357023613897188
65 0.5803541212422938
66 0.5539953101182111
67 0.6092239830780586
68 0.6499812803769021
69 0.6383312686769305
70 0.5762732934360275
71 0.5107624762938388
72 0.5782286901743752
73 0.5780159061210939
74 0.5446195081798209
75 0.6028183626120875
76 0.5668552562748506
77 0.5888092942249776
78 0.6018331555889525
79 0.6054060394406506
80 0.6006456384679022
81 0.5926808470535616
82 0.6311290934524028
83 0.5676985037450759
84 0.5485627834338223
85 0.5476220543218999
86 0.5721519122882812
87 0.5446457128225113
88 0.5361287841813129
89 0.5389103675562685
90 0.525582036552438
91 0.5202877367563423
92 0.5262264312819398
93 0.4976789080962831
94 0.519241694815503
95 0.48214681886359845
96 0.5114205336544053
97 0.4724390032589807
98 0.5138910833559294
99 0.5652934320439575
100 0.4745461537550155
101 0.5148381463577154
102 0.5350471375778612
103 0.4582541013522179
104 0.5179860412136601
105 0.5450958547333569
106 0.4631872430757169
107 0.5122651149429576
108 0.5146507191315299
109 0.4864981558461534
110 0.4718584007393427
111 0.4958737541121625
112 0.44795560572976356
113 0.4114622932246932
114 0.4262948270136464
115 0.40293803685551355
116 0.4613330287804249
117 0.41321054944875835
118 0.4927384480921462
119 0.4670101612301867
120 0.4378445824053432
121 0.40045044644637207
122 0.45445401124586526
123 0.4165077179606338
124 0.4380327965156492
125 0.4174403931270452
126 0.4458150988457219
127 0.3821868005469331
128 0.38830975755413455
129 0.4052431186951977
130 0.394619656962822
131 0.35725451797024776
132 0.4298038224076537
133 0.4511880982155918
134 0.4132277206598909
135 0.393393738571282
136 0.4378016047675599
137 0.3786356072114647
138 0.428036836629464
139 0.36240161516579716
140 0.4245595478393107
141 0.40756354404951
142 0.40854025122231485
143 0.3878941314539128
144 0.40675363563541644
145 0.37727310178179785
146 0.4221348403191265
147 0.41313177283905356
148 0.43066119361417643
149 0.39316045144960654
150 0.3923008684396221
151 0.4318130557361419
152 0.3808309010053854
153 0.39214337739430993
154 0.4340749664907855
155 0.4366489973594767
156 0.4006246527044288
157 0.3987631983447306
158 0.4103052925079731
159 0.4318467247056641
160 0.5309447830268392
161 0.44536670603084083
162 0.443224217489512
163 0.4714390084077218
164 0.48085016018311233
165 0.45880535259168687
166 0.49377183459646146
167 0.4556158766408096
168 0.4272927857226647
169 0.45589546223308686
170 0.46237724687699355
171 0.4382923285013538
172 0.42502494634943866
173 0.41182764553241924
174 0.4239967651693486
175 0.415875181182384
176 0.4329233736129967
177 0.4585871558398815
178 0.47179583422294336
179 0.40418911348334197
180 0.4509572599148588
181 0.4659775997764144
182 0.43916907004271444
183 0.4128013449562111
184 0.45124412054551755
185 0.4295357355296874
186 0.38290068521617604
187 0.4096443732893458
188 0.4381895872585817
189 0.38983715214959513
190 0.4154367220240931
191 0.42901520718859176
192 0.4305639257035252
193 0.4135710429398909
194 0.4430178966271292
195 0.38463189698164335
196 0.37627564911894984
197 0.3716351293716622
198 0.35948262957161825
199 0.3580440404679943
200 0.3553370492089778
201 0.33635567422901547
202 0.3770201088637233
203 0.3422491678391535
204 0.3946454295222579
205 0.36385230629724186
206 0.3187543053846422
207 0.3488705130979306
208 0.3493123257433348
209 0.34873093285498724
210 0.36816137720668873
211 0.3251128308558622
212 0.4090990017681424
213 0.3595162497153159
214 0.3515361534422985
215 0.40738730647429033
216 0.38969409480622597
217 0.36026501679448053
218 0.3748188504945098
219 0.429552234679798
220 0.39899320437826513
221 0.4437490934236754
222 0.4488980753692633
223 0.4438122269008311
224 0.441886016539621
225 0.451635238004757
226 0.43905075212005507
227 0.3682000099025924
228 0.427879144402072
229 0.4016897927872982
230 0.4448958745636449
231 0.3717401563215734
232 0.40735010745785094
233 0.4160393343669708
234 0.40780387802037255
235 0.39004372324815995
236 0.41665701050287707
237 0.41632647201193995
238 0.42742976424870216
239 0.43887935969070746
240 0.43978616393922065
241 0.4683482834702488
242 0.37135147597876683
243 0.4522964691370839
244 0.3580748146797892
245 0.43729450982599616
246 0.3900318307201305
247 0.42438947073330935
248 0.4361677155305248
249 0.3877957502913265
250 0.3966207634550334
251 0.39405435686331636
252 0.378801206934396
253 0.3559369293874153
254 0.42355637958221726
255 0.42799591269780546
256 0.3773245538672758
257 0.38818328392057566
258 0.34973898453773034
259 0.3575097436204322
260 0.3877545159771749
261 0.4370232891474757
262 0.4015973558210435
263 0.4597084760118193
264 0.40920424356498364
265 0.4136866763612068
266 0.4191622341418819
267 0.4736075157595603
268 0.4381654935175665
269 0.4443252141266125
270 0.4425805502268272
271 0.4297653759045752
272 0.4689151720379763
273 0.48157226936476816
274 0.4763386953501745
275 0.4695978049742613
276 0.41072219930409215
277 0.4939279416496878
278 0.4291652150275045
279 0.5112252084383067
280 0.4458231307876477
281 0.4955451330714409
282 0.4116294249559487
283 0.42961606124636553
284 0.47106271416795176
285 0.4603705284733932
286 0.5813030559767118
287 0.45693013244320246
288 0.42987304030245177
289 0.44969039423581947
290 0.4796712673227135
291 0.4531678690291523
292 0.45112928617408254
293 0.41855517012845755
294 0.4194664920550393
295 0.36403575641215813
296 0.4462167397282615
297 0.4179734034109086
298 0.4107298865557598
299 0.439933153874823
300 0.433182257467815
301 0.362222825923026
302 0.435435784237987
303 0.45465318625735707
304 0.45651272057363323
305 0.4725895011551975
306 0.4593779083056355
307 0.4209771903944173
308 0.4195510434334513
309 0.44718555659911097
310 0.39996986606035634
311 0.4937853981645537
312 0.5772981885730171
313 0.5827645603709151
314 0.5750786836790698
315 0.4413388407913348
316 0.5171129631443883
317 0.42214530552001817
318 0.5060862578222936
319 0.5150402937972811
320 0.4630812364247894
321 0.4230503506804886
322 0.4383418335341305
323 0.47916265168080274
324 0.40809722614373145
325 0.44660090089879834
326 0.3868595038672491
327 0.45570304163891917
328 0.47426525165245526
329 0.3575398754400738
330 0.4506673454318144
331 0.406971632965925
332 0.43250863632763714
333 0.4502312426596031
334 0.4126586320063428
335 0.3473109874923117
336 0.3999177326121264
337 0.4181229488181186
338 0.41106144421661384
339 0.4280883587998976
340 0.4306795185422927
341 0.424967305881768
342 0.40204411657605954
343 0.3770532824673687
344 0.40838932877864
345 0.4105841062624953
346 0.42993754026029674
347 0.44804929085820566
348 0.44197281828142776
349 0.45314680401245866
350 0.4027445263354612
351 0.4139876122061925
352 0.40430498161583284
353 0.41147119746716987
354 0.37604408330014794
355 0.41276177874602027
356 0.41414859347410937
357 0.39907380752798227
358 0.3622950108946852
359 0.43954618051537686
360 0.4403230085884866
361 0.35488146143210786
362 0.4680084297229894
363 0.48216657083664227
364 0.42800935874673796
365 0.4812094650501728
366 0.39281698499209483
367 0.4407016120967717
368 0.4036991673933712
369 0.43716230135032275
370 0.5245973266987711
371 0.44626643787103104
372 0.45733257229314894
373 0.4672391418786992
374 0.5275395014969657
375 0.40642743213670096
376 0.4135292155969297
377 0.49293019839529917
378 0.46684629864960225
379 0.5120187200194732
380 0.5422415589021674
381 0.4745878420704641
382 0.4359506000416338
383 0.4267604268670331
384 0.5476446400942732
385 0.3776329299352592
386 0.5299577775280295
387 0.50906830374299
388 0.446008751566195
389 0.45426365822491643
390 0.49725167182659513
391 0.5333863576178532
392 0.46950245272186386
393 0.5075166917324738
394 0.5749170372764936
395 0.5424728780514378
396 0.5433518274150382
397 0.5322097132534718
398 0.4774112546261797
399 0.5156110455170406
400 0.5464899202099396
401 0.6766568814605383
402 0.4054848007976717
403 0.45471890136639637
404 0.44244847525752196
405 0.3859460880241521
406 0.3802363348232367
407 0.41830469757849675
408 0.5242539543499292
409 0.5088091474967631
410 0.48032053280491693
411 0.4956022078111664
412 0.4762689223439458
413 0.3402477370016843
414 0.362059656475906
415 0.34422174366628155
416 0.39937036110458424
417 0.3570531953343332
418 0.3919633174410362
419 0.37939899058288207
420 0.4717683628035889
421 0.4308527140060492
422 0.43684807845805507
423 0.4599347079500906
424 0.47680069029534033
425 0.5005056461853421
426 0.4269659222957145
427 0.4367510888849595
428 0.4875676485345677
429 0.43921908897967343
430 0.4540852769971351
431 0.39746349470917774
432 0.39652457049925127
433 0.4151386197838258
434 0.3732765144045378
435 0.4068183079359482
436 0.3478337136926677
437 0.4020871435900677
438 0.34634112639968695
439 0.37553659995203015
440 0.3753915140816839
441 0.394643185749159
442 0.402164747938659
443 0.4756237006690265
444 0.4426737548590949
445 0.4380431057771421
446 0.430399375623296
447 0.3923204552574844
448 0.396940870349789
449 0.43224672444622936
450 0.4301166654264925
451 0.3911614076980787
452 0.4487753590116039
453 0.48440899894103895
454 0.44518163679843514
455 0.44766841722454176
456 0.3781329687753039
457 0.44291995214825564
458 0.4824758880129645
459 0.47668112854730227
460 0.474261017777716
461 0.46437177114693284
462 0.42896143649515217
463 0.5602097520744045
464 0.4526427177978194
465 0.49072149694166
466 0.5415187682893561
467 0.48395878851475205
468 0.4665064282632909
469 0.5012445553109064
470 0.4842923926341398
471 0.44634799519164936
472 0.48231479457795023
473 0.4455749851869548
474 0.5011371017270863
475 0.4775981693013618
476 0.5026670123366941
477 0.5272050018373267
478 0.49384169340070105
479 0.4649570194410999
480 0.4598723773010107
481 0.4956732220099811
482 0.4304584097496962
483 0.4485786778976122
484 0.4071094316747099
485 0.37101009352159187
486 0.35753492225780636
487 0.34174379761147256
488 0.3582206128458907
489 0.36881104016716737
490 0.3159312586779608
491 0.3729928338309785
492 0.36787819569901004
493 0.36018763016520916
494 0.3428538345816774
495 0.3428151221020417
496 0.41289858845996763
497 0.33521711017504785
498 0.36808118827345915
499 0.3663736928404271
500 0.3557020090374552
501 0.2961239287563857
502 0.36418359084443663
503 0.33470580697551
504 0.3420843422545583
505 0.32240720703421966
506 0.36600344549626884
507 0.3340083835712604
508 0.32888710718975656
509 0.3931908615912949
510 0.34715179426067033
511 0.3934702108955772
512 0.3328005319145997

==> data/openspiel/_kuhn_3p_cce_full.dat <==
0 0.38543157794532557
1 0.37544266416001254
2 0.3642368225671406
3 0.3622736683309967
4 0.3584838043717398
5 0.35667131922979844
6 0.34361514485520345
7 0.3170609793940119
8 0.30432007649296494
9 0.2975821435034092
10 0.29951936476347835
11 0.2932652316317057
12 0.2988957800664254
13 0.3136358849220374
14 0.3203764220777505
15 0.30776093384628783
16 0.285869464737809
17 0.27266911844542246
18 0.32738339736239913
19 0.31573516968707926
20 0.29709150564267073
21 0.28703485031761233
22 0.2785754026700628
23 0.28197681852449713
24 0.28031774246411667
25 0.27999830274740106
26 0.22726311683326714
27 0.2283586193697897
28 0.21388008755214702
29 0.20840882448894643
30 0.2202122019025548
31 0.22245377588308982
32 0.22238394395425506
33 0.2167841173777328
34 0.22207669428440305
35 0.21907484335760605
36 0.20781953621634452
37 0.22392304954830924
38 0.21220747696614373
39 0.21008067752545745
40 0.1928312252935545
41 0.20869300080077047
42 0.1958023907667428
43 0.20055625523218173
44 0.20793288663684178
45 0.19445439561376215
46 0.20541416171457527
47 0.1936824303928372
48 0.20122018230034996
49 0.19646886574947406
50 0.19797137597868877
51 0.19292172931097404
52 0.19457084197487373
53 0.19143083280382975
54 0.1866468370452935
55 0.17953692886764402
56 0.18007570199116832
57 0.17344050186779375
58 0.1760093271102555
59 0.17301291063529708
60 0.17139416258596274
61 0.17689151838621267
62 0.17757366309283087
63 0.16668649838627253
64 0.16620917199998236
65 0.16396097287044528
66 0.22676822099531607
67 0.19097233722732793
68 0.17920075342161432
69 0.1743748453546765
70 0.17117597281269517
71 0.18349800638716451
72 0.18994301938749014
73 0.2259247342935285
74 0.19783846836266752
75 0.19301278349747894
76 0.21032331701106996
77 0.20983522921679365
78 0.21051976383905902
79 0.1976768828149859
80 0.17939326526105695
81 0.18355750587698402
82 0.18601046723231135
83 0.18323656428948906
84 0.17374266947446404
85 0.20878087755272454
86 0.1718072776941711
87 0.17398473948672669
88 0.16945332590745782
89 0.18654539108003826
90 0.17076441754673477
91 0.16993706361221406
92 0.16980479353218342
93 0.17182114282242614
94 0.1969542332645244
95 0.21267424860692136
96 0.21601203612305747
97 0.21286575530258517
98 0.2160575996808956
99 0.21411941122737232
100 0.20735976333930162
101 0.19871622452427917
102 0.18800175600845395
103 0.18285379864350484
104 0.1892874012177692
105 0.18902932989778778
106 0.19137050153575733
107 0.19336957981934141
108 0.19681639042120982
109 0.19693067381823914
110 0.1927518486786134
111 0.19442309168243196
112 0.19528664001868673
113 0.20124316379686708
114 0.20282900103889212
115 0.20536278300409358
116 0.20779263405492598
117 0.20633022319070898
118 0.19316161992370617
119 0.18733005492950527
120 0.1838066795119895
121 0.18534891133263548
122 0.18593890954267725
123 0.18516977446249652
124 0.17758643299244467
125 0.18508816091797556
126 0.1838313930776764
127 0.18457481273954848
128 0.1825866260728198
129 0.18557288466861963
130 0.18302117725990907
131 0.1868066351163536
132 0.18471248457514422
133 0.18448170733358335
134 0.1819130754995572
135 0.1852857565461071
136 0.18563401959844125
137 0.17518250302870852
138 0.17981767652815273
139 0.18151641014697056
140 0.17962582885534364
141 0.18745340810123176
142 0.18211324693813577
143 0.1829790586063309
144 0.18155587539333198
145 0.18646379145454545
146 0.18098110249303523
147 0.18240226217871208
148 0.1797460301166429
149 0.14412273762301436
150 0.1480594267504017
151 0.14975196499017088
152 0.1508571208618314
153 0.15045095107141632
154 0.15053261344457183
155 0.14806008137317417
156 0.150679940684057
157 0.15500458343991302
158 0.14079650768931626
159 0.1539561247471523
160 0.14874747026882207
161 0.14799476772056333
162 0.15174758628379814
163 0.1537259208951729
164 0.1494956268892982
165 0.1498872358586529
166 0.14702132237920068
167 0.14883284742783623
168 0.14901468205059534
169 0.14370559864747443
170 0.14796340863898802
171 0.14818585834120968
172 0.1455881949562037
173 0.14836635393770278
174 0.14778654940548164
175 0.14858199985876414
176 0.1459198191446669
177 0.14993065372505598
178 0.14321942340503094
179 0.16666808382302128
180 0.168205912455192
181 0.1710320792810712
182 0.16137334077631177
183 0.17157148511619616
184 0.16959235274842663
185 0.16972402654165258
186 0.17015190028341262
187 0.16941592704776995
188 0.1667089169980951
189 0.16945405107968534
190 0.17559230588189662
191 0.17032599715287652
192 0.1720546339091371
193 0.16791532548859217
194 0.17215610286408856
195 0.1717588302653417
196 0.1680894620058785
197 0.16828347015858452
198 0.16906420443570336
199 0.16499004337052098
200 0.16252407739365807
201 0.1680099246424984
202 0.16881899456832336
203 0.16831636239427816
204 0.1645784860612051
205 0.15943643004096947
206 0.1626542390668209
207 0.1670422093955611
208 0.16806729601620718
209 0.16591659537578984
210 0.16582656371511345
211 0.16058553361627248
212 0.16505904834424834
213 0.16328516543817867
214 0.15806095880930326
215 0.16151153961479248
216 0.1612402511940429
217 0.16520918275665372
218 0.15266225404332495
219 0.16346306797685758
220 0.1597973165143287
221 0.16846388329666262
222 0.16368422111651967
223 0.16174281043729366
224 0.17002036068553936
225 0.1785758889815574
226 0.18139298533002124
227 0.17441898935210504
228 0.17702699877567898
229 0.17613693659323051
230 0.17608282906531317
231 0.15931705161890145
232 0.15233700173847106
233 0.11901784405336069
234 0.11864009336092768
235 0.12388292558813552
236 0.12136592417279388
237 0.12238708016227766
238 0.12305938003207847
239 0.11741681818841035
240 0.12160829827035324
241 0.12020796366951808
242 0.12460247098337424
243 0.1204230294113956
244 0.1312765524816686
245 0.12046628516932367
246 0.12718498656186827
247 0.12201621214195352
248 0.12036852218187777
249 0.12078825779881303
250 0.12046339334028972
251 0.11787911356318134
252 0.11766868972602548
253 0.11850754146961365
254 0.11732019473844582
255 0.12248854094645736
256 0.11915851636427216
257 0.11607480927094735
258 0.11216145620629064
259 0.1087361530871252
260 0.11639430702941028
261 0.1170861256250204
262 0.11487473064744509
263 0.11537148768765529
264 0.11833332992611262
265 0.11638854210049768
266 0.11996007406682124
267 0.11270385445007641
268 0.11529326154005987
269 0.12104432990234092
270 0.11676539293675603
271 0.12195617105280937
272 0.11565401436162515
273 0.1177872215102577
274 0.1184370030784985
275 0.11704081907623111
276 0.12032080311827824
277 0.1172796038259214
278 0.1152006194160054
279 0.11620661227142774
280 0.11275095768004595
281 0.12063690521910583
282 0.11910298002924216
283 0.11784965639837303
284 0.1092299076503378
285 0.12604929899505507
286 0.1170900631829879
287 0.12241132983418163
288 0.12244775875675404
289 0.12408831138778792
290 0.12275414667660499
291 0.12385257574228564
292 0.12708360873727212
293 0.11847543402744426
294 0.12636309182601674
295 0.12054139317057487
296 0.1301835499494832
297 0.12560377671495004
298 0.12933914997298712
299 0.1226857472948581
300 0.12102599327830985
301 0.11222160786597504
302 0.11142167064670706
303 0.11208958813330139
304 0.10517508904367649
305 0.10836474934433954
306 0.08887134772414157
307 0.09130330279894039
308 0.09010323473900192
309 0.08445318412313538
310 0.08720111010197676
311 0.08887690549117742
312 0.08938645727660924
313 0.09281996661714563
314 0.08928319207117075
315 0.08474598273793155
316 0.08319210680985922
317 0.09089807370894926
318 0.090657454862581
319 0.09030704652895546
320 0.09083919374009569
321 0.09313252632222511
322 0.09384274508842466
323 0.08876501074234865
324 0.08718279974670008
325 0.08805191949595766
326 0.0881457129115579
327 0.09134978691136558
328 0.08580078356804752
329 0.08925292138918978
330 0.08901444541527807
331 0.0874381455594186
332 0.09221916855783804
333 0.0886144004197121
334 0.09126796059001682
335 0.09355832501702016
336 0.09415207403600226
337 0.08698351452206925
338 0.09084681298341028
339 0.09337865349658003
340 0.08693447549710387
341 0.09035579031122616
342 0.09480130666031077
343 0.09053490248877315
344 0.09491109851197953
345 0.08952784280554286
346 0.10154387595666013
347 0.09454971454823055
348 0.09426167040374855
349 0.10133071038839686
350 0.10051166464355901
351 0.10160673687134833
352 0.10274816844297595
353 0.09835444021285769
354 0.0914048353742267
355 0.0853575146192172
356 0.10130309139602357
357 0.1043881725416246
358 0.08563381966092612
359 0.09208842241582753
360 0.09133789338262485
361 0.09303687841231062
362 0.10020072523128251
363 0.09671504090555996
364 0.09332659959711431
365 0.10073666321877561
366 0.09430289607646317
367 0.0923193424731071
368 0.09374643066942359
369 0.09383209986094486
370 0.11260032036895122
371 0.09832671175566525
372 0.10130939066711159
373 0.10171112208471894
374 0.10105949096706818
375 0.09878878727779801
376 0.10628324534967135
377 0.09790470091884956
378 0.09771186633571974
379 0.10234552784247002
380 0.09612108191500214
381 0.10926282052232486
382 0.1050842117311103
383 0.10426143074768307
384 0.10031671608473824
385 0.11700055239049009
386 0.11005514370846806
387 0.10677891270359974
388 0.10314387046804387
389 0.0989149014580829
390 0.09730806744431741
391 0.1143978860365673
392 0.10985099910981011
393 0.11145063071967665
394 0.0985840572838349
395 0.10368466740490861
396 0.10542834541326684
397 0.10632194523520265
398 0.11435450896796316
399 0.12809954835485823
400 0.11152250643167003
401 0.10815844622779794
402 0.1091649213630437
403 0.1020981163083313
404 0.11195322377171923
405 0.10085849571319132
406 0.10923488469783113
407 0.10886559593017794
408 0.1195458286572903
409 0.11825861811863159
410 0.12813980232322417
411 0.12775111058464603
412 0.1274516381512796
413 0.11566610767865487
414 0.11084127264419112
415 0.12618487067716289
416 0.11100319470544404
417 0.12333305833358393
418 0.12195475547305788
419 0.11601068639927795
420 0.11500290640287911
421 0.12183971138123417
422 0.12177528927026182
423 0.10412692907763293
424 0.11248071434476199
425 0.11373456764805975
426 0.11319291452679497
427 0.10546970955369006
428 0.11237625491558802
429 0.11683966103263403
430 0.11418706721082358
431 0.11275036992005111
432 0.11324000401021
433 0.10728330892941851
434 0.11179753509399448
435 0.10674881069949801
436 0.11443028509548142
437 0.11175037094587045
438 0.11180451626519305
439 0.10920948485288212
440 0.1158528849541855
441 0.10940607442542631
442 0.11792981909614944
443 0.10599964536412612
444 0.10984811478658926
445 0.11327317215990074
446 0.11530046410807163
447 0.09939187121115572
448 0.11040822898434205
449 0.10831196974598012
450 0.11855692580417018
451 0.12921309509627008
452 0.1216796727537151
453 0.11357626071759977
454 0.1317142739476718
455 0.1368285820594772
456 0.10674930099599159
457 0.1200809105229547
458 0.11288846769297443
459 0.1219843941695598
460 0.12929351320204654
461 0.11963479477929934
462 0.11878833107092787
463 0.11266302763693316
464 0.12477560928636158
465 0.10452143314956029
466 0.10344644784851303
467 0.10828151970964786
468 0.09272196689997336
469 0.09052875844525769
470 0.1022738026976964
471 0.10509789143006479
472 0.10923348294726293
473 0.10109172375998554
474 0.10088452486606882
475 0.11030095964318637
476 0.09999810669746897
477 0.09431531808208386
478 0.10342664754437261
479 0.09296983116478826
480 0.10597110977986908
481 0.10187404237594389
482 0.09280532037464109
483 0.10353223269756194
484 0.09934700684711782
485 0.0961438772254996
486 0.09791284755444299
487 0.1031124355129588
488 0.09616958588948885
489 0.09283862852946917
490 0.09866444245509008
491 0.09779426322647075
492 0.09996010493111744
493 0.09961372725123177
494 0.09332308289470662
495 0.0978101707888173
496 0.09050321181530298
497 0.09997904901670232
498 0.09895403756714943
499 0.09058239886656907
500 0.0870384647719853
501 0.09288479674010104
502 0.10292036552886032
503 0.08261633276217045
504 0.09550955956265679
505 0.08041243310197574
506 0.09723243318443751
507 0.0925395712593941
508 0.0844924647269483
509 0.08397806831383903
510 0.09081013363154444
511 0.09311050494822944
512 0.09105845774698573


==> data/openspiel/_kuhn_cce.dat <==
0 0.2644414718393381
32 0.09370701164453718
64 0.1206641087267295
96 0.10053775352219188
128 0.10117396393863809
160 0.10350251962100905
192 0.08997220635974015
224 0.07969108036270062
256 0.07045932912737031
288 0.06477496535333263
320 0.06779061937960394
352 0.06794498682248798
384 0.06776162167563184
416 0.06776162167563185
448 0.06696996964779542
480 0.06696996964779543
512 0.0669699696477954

==> data/openspiel/_kuhn_cce_full.dat <==
0 0.2644414718393381
1 0.22364460067408337
2 0.22364460067427014
3 0.22364460067428116
4 0.22364460067428116
5 0.1317147506011634
6 0.13171475060116333
7 0.13171475060116333
8 0.13171475060116333
9 0.2630431997053345
10 0.2630431997053345
11 0.26304319970533446
12 0.26304319970533446
13 0.26304319970533446
14 0.26304319970533446
15 0.2630431997053345
16 0.2630431997053345
17 0.26304319970533446
18 0.2630431997053345
19 0.2630431997053345
20 0.14357236825203074
21 0.14357236825203076
22 0.1435723682520308
23 0.14357236825203074
24 0.14357236825203074
25 0.14357236825203076
26 0.1435723682520308
27 0.1435723682520308
28 0.14323760404013847
29 0.14323760404013847
30 0.14323760404013847
31 0.09370701164453722
32 0.09370701164453718
33 0.0937070116445372
34 0.09370701164453718
35 0.09370701164453721
36 0.09151064899928335
37 0.09151064899928332
38 0.09151064899928338
39 0.09151064899928335
40 0.09171760327443085
41 0.09171760327443083
42 0.09171760327443083
43 0.0917176032744308
44 0.09171760327443082
45 0.09171760327443082
46 0.0917176032744308
47 0.09171760327443082
48 0.09171760327443079
49 0.11895674196867473
50 0.1189567419686747
51 0.1189567419686747
52 0.1189567419686747
53 0.1189567419686747
54 0.11895674196867467
55 0.11895674196867467
56 0.12134636730946763
57 0.12134636730946766
58 0.12134636730946768
59 0.12134636730946766
60 0.12134636730946766
61 0.12134636730946763
62 0.12134636730946766
63 0.1206641087267295
64 0.1206641087267295
65 0.12066410872672956
66 0.1206641087267295
67 0.12066410872672949
68 0.12066410872672947
69 0.12066410872672947
70 0.1206641087267295
71 0.12066410872672949
72 0.12066410872672956
73 0.12066410872672945
74 0.12066410872672945
75 0.12066410872672947
76 0.10621001548153261
77 0.10420083313665063
78 0.1042008331366506
79 0.10420083313665064
80 0.1042008331366506
81 0.10420083313665061
82 0.10420083313665061
83 0.1042008331366506
84 0.10420083313665061
85 0.10420083313665059
86 0.10420083313665061
87 0.10420083313665063
88 0.1042008331366506
89 0.10420083313665063
90 0.10420083313665061
91 0.10420083313665061
92 0.1042008331366506
93 0.1005377535221919
94 0.1005377535221919
95 0.10053775352219192
96 0.10053775352219188
97 0.10053775352219191
98 0.10053775352219191
99 0.10053775352219185
100 0.10053775352219188
101 0.10053775352219191
102 0.10053775352219194
103 0.10053775352219191
104 0.10053775352219188
105 0.10053775352219191
106 0.10053775352219188
107 0.10053775352219191
108 0.10028097385913701
109 0.10117396393863812
110 0.10117396393863812
111 0.10117396393863809
112 0.1011739639386381
113 0.10117396393863815
114 0.10117396393863812
115 0.10117396393863809
116 0.10117396393863809
117 0.10117396393863812
118 0.10117396393863809
119 0.1011739639386381
120 0.10117396393863808
121 0.10117396393863812
122 0.10117396393863808
123 0.10117396393863812
124 0.10117396393863805
125 0.10117396393863809
126 0.10117396393863806
127 0.10117396393863815
128 0.10117396393863809
129 0.10117396393863808
130 0.1011739639386381
131 0.10117396393863812
132 0.10117396393863812
133 0.1011739639386381
134 0.10117396393863809
135 0.10117396393863806
136 0.10117396393863808
137 0.10117396393863812
138 0.10117396393863806
139 0.10117396393863813
140 0.10117396393863806
141 0.10120434245466223
142 0.10350251962100906
143 0.10350251962100905
144 0.10350251962100905
145 0.10350251962100908
146 0.10350251962100906
147 0.10350251962100906
148 0.10350251962100904
149 0.10350251962100904
150 0.10350251962100906
151 0.10350251962100904
152 0.10350251962100906
153 0.10350251962100906
154 0.10350251962100905
155 0.10350251962100904
156 0.10350251962100906
157 0.10350251962100904
158 0.10350251962100904
159 0.10350251962100906
160 0.10350251962100905
161 0.10350251962100906
162 0.10350251962100905
163 0.10350251962100908
164 0.10318164236157137
165 0.10350251962100906
166 0.10350251962100905
167 0.10350251962100906
168 0.10350251962100904
169 0.10350251962100902
170 0.10350251962100906
171 0.1033029607268368
172 0.10350251962100906
173 0.10350251962100906
174 0.10350251962100902
175 0.10350251962100906
176 0.08997220635974015
177 0.08997220635974018
178 0.08997220635974017
179 0.08997220635974017
180 0.08997220635974017
181 0.08997220635974017
182 0.08997220635974017
183 0.08997220635974018
184 0.0899722063597402
185 0.08997220635974018
186 0.08997220635974018
187 0.08997220635974018
188 0.08997220635974018
189 0.08997220635974017
190 0.08997220635974015
191 0.08997220635974015
192 0.08997220635974015
193 0.08997220635974017
194 0.08997220635974018
195 0.08997220635974015
196 0.08997220635974017
197 0.08997220635974018
198 0.08997220635974015
199 0.08997220635974018
200 0.08997220635974018
201 0.08997220635973986
202 0.08997220635973985
203 0.08997220635973986
204 0.08997220635973985
205 0.08997220635973986
206 0.08997220635973986
207 0.08997220635973986
208 0.08997220635973985
209 0.08997220635973986
210 0.08997220635973469
211 0.08141421629797783
212 0.08141421629797785
213 0.07969108036270062
214 0.07969108036270063
215 0.07969108036270063
216 0.07969108036270059
217 0.07969108036270062
218 0.07969108036270062
219 0.07969108036270063
220 0.07969108036270062
221 0.07969108036270063
222 0.07969108036270062
223 0.07969108036270058
224 0.07969108036270062
225 0.07969108036270064
226 0.07969108036270062
227 0.07969108036270063
228 0.07969108036270062
229 0.07969108036270062
230 0.07969108036270062
231 0.07969108036270062
232 0.0796910803627006
233 0.0796910803627006
234 0.07969108036270063
235 0.07969108036270059
236 0.07969108036270062
237 0.07969108036270062
238 0.07969108036270059
239 0.07969108036270062
240 0.07969108036270062
241 0.0796910803627006
242 0.0796910803627006
243 0.07969108036270062
244 0.07969108036270059
245 0.07969108036270063
246 0.07969108036270062
247 0.07969108036270062
248 0.07969108036270062
249 0.07969108036270059
250 0.07969108036270062
251 0.07969108036270062
252 0.07969108036270063
253 0.0796910803627006
254 0.07045932912737032
255 0.07045932912737031
256 0.07045932912737031
257 0.07045932912737034
258 0.0704593291273703
259 0.07045932912737027
260 0.0704593291273703
261 0.07045932912737027
262 0.07045932912737031
263 0.07045932912737034
264 0.07045932912737031
265 0.07045932912737031
266 0.0704593291273703
267 0.07045932912737031
268 0.07045932912737035
269 0.07045932912737032
270 0.0704593291273703
271 0.0704593291273703
272 0.07045932912737032
273 0.07045932912737034
274 0.07045932912737031
275 0.07045932912737031
276 0.0704593291273703
277 0.07045932912737032
278 0.0704593291273703
279 0.07045932912737032
280 0.0704593291273703
281 0.0704593291273703
282 0.07045932912737034
283 0.07045932912737032
284 0.07045932912737032
285 0.0704593291273703
286 0.07045932912737034
287 0.07045932912737031
288 0.06477496535333263
289 0.06428589730267104
290 0.06428589730267106
291 0.06428589730267106
292 0.06428589730267104
293 0.06428589730267101
294 0.06428589730267106
295 0.06428589730267106
296 0.06428589730267106
297 0.06428589730267105
298 0.06779061937960398
299 0.06838187994724633
300 0.06779061937960396
301 0.06779061937960396
302 0.06779061937960396
303 0.06779061937960396
304 0.06779061937960397
305 0.06823475180243763
306 0.06779061937960397
307 0.06779061937960394
308 0.06779061937960397
309 0.06779061937960394
310 0.06779061937960396
311 0.06779061937960396
312 0.067790619379604
313 0.06779061937960396
314 0.06779061937960397
315 0.06779061937960398
316 0.06779061937960398
317 0.06779061937960396
318 0.06779061937960396
319 0.06779061937960396
320 0.06779061937960394
321 0.06779061937960394
322 0.06779061937960396
323 0.06779061937960396
324 0.06779061937960397
325 0.06779061937960398
326 0.06779061937960397
327 0.06779061937960396
328 0.06779061937960396
329 0.06779061937960398
330 0.06779061937960398
331 0.06779061937960396
332 0.06779061937960397
333 0.06779061937960398
334 0.06779061937960394
335 0.06779061937960396
336 0.06794498682248801
337 0.06794498682248798
338 0.06794498682248798
339 0.06794498682248795
340 0.06794498682248802
341 0.06794498682248798
342 0.06794498682248795
343 0.06794498682248798
344 0.06794498682248795
345 0.06794498682248797
346 0.06801545393556176
347 0.067944986822488
348 0.06794498682248795
349 0.06794498682248801
350 0.067944986822488
351 0.067944986822488
352 0.06794498682248798
353 0.06794498682248798
354 0.06794498682248797
355 0.06794498682248801
356 0.06794498682248801
357 0.06794498682248798
358 0.06794498682248795
359 0.0679482905297798
360 0.0680915785197074
361 0.06794498682248797
362 0.067944986822488
363 0.06794498682248798
364 0.06794498682248797
365 0.06794498682248794
366 0.06794498682248795
367 0.06794498682248801
368 0.067944986822488
369 0.06794498682248801
370 0.06774414780508722
371 0.06847904313840016
372 0.06779855273838355
373 0.06779855273838353
374 0.06779855273838356
375 0.06779855273838353
376 0.06779855273838353
377 0.0677985527383835
378 0.06779855273838355
379 0.0677616216756318
380 0.06776162167563182
381 0.06776162167563185
382 0.06776162167563181
383 0.06776162167563182
384 0.06776162167563184
385 0.06776162167563186
386 0.06776162167563182
387 0.06776162167563185
388 0.06776162167563185
389 0.06776162167563188
390 0.06776162167563185
391 0.06776162167563182
392 0.06776162167563182
393 0.06776162167563188
394 0.06845481386880463
395 0.06776162167563182
396 0.06776162167563184
397 0.06776162167563182
398 0.06776162167563182
399 0.0677616216756318
400 0.06776162167563184
401 0.06776162167563181
402 0.06776162167563184
403 0.0677616216756318
404 0.06776162167563185
405 0.06776162167563184
406 0.06776162167563184
407 0.06776162167563184
408 0.0677616216756318
409 0.06776162167563185
410 0.06776162167563186
411 0.06776162167563182
412 0.06776162167563185
413 0.06776162167563182
414 0.06776162167563184
415 0.0677616216756318
416 0.06776162167563185
417 0.06776162167563184
418 0.06776162167563182
419 0.06776162167563181
420 0.06776162167563181
421 0.0677616216756318
422 0.06776162167563181
423 0.06776162167563184
424 0.06776162167563182
425 0.06776162167563184
426 0.06776162167563184
427 0.06776162167563182
428 0.06776162167563185
429 0.0677616216756318
430 0.06776162167563185
431 0.06761982718502332
432 0.06761982718502334
433 0.06761982718502328
434 0.0676198271850233
435 0.06761982718502328
436 0.06761982718502328
437 0.06761982718502331
438 0.06761982718502331
439 0.06761982718502332
440 0.06761982718502332
441 0.0676198271850233
442 0.06761982718502327
443 0.06761982718502331
444 0.06696996964779542
445 0.06696996964779547
446 0.06696996964779543
447 0.06696996964779546
448 0.06696996964779542
449 0.06696996964779539
450 0.06696996964779542
451 0.06696996964779545
452 0.06696996964779545
453 0.06696996964779542
454 0.06696996964779543
455 0.06696996964779545
456 0.06696996964779543
457 0.0669699696477954
458 0.06696996964779545
459 0.06696996964779542
460 0.06696996964779543
461 0.06696996964779546
462 0.0669699696477954
463 0.0669699696477954
464 0.06696996964779545
465 0.06696996964779539
466 0.06696996964779543
467 0.06696996964779539
468 0.06696996964779542
469 0.06696996964779539
470 0.06696996964779539
471 0.06696996964779545
472 0.06696996964779542
473 0.06696996964779546
474 0.06696996964779542
475 0.0669699696477954
476 0.06696996964779545
477 0.06696996964779545
478 0.06696996964779546
479 0.06696996964779542
480 0.06696996964779543
481 0.06696996964779539
482 0.0669699696477954
483 0.06696996964779539
484 0.0669699696477954
485 0.06696996964779539
486 0.06696996964779539
487 0.06696996964779543
488 0.0669699696477954
489 0.06696996964779543
490 0.06696996964779542
491 0.06696996964779543
492 0.06696996964779543
493 0.06696996964779543
494 0.06696996964779543
495 0.06696996964779545
496 0.06696996964779542
497 0.06696996964779543
498 0.06696996964779543
499 0.06696996964779542
500 0.06696996964779543
501 0.06696996964779543
502 0.0669699696477954
503 0.06696996964779542
504 0.06696996964779543
505 0.06696996964779545
506 0.06696996964779542
507 0.0669699696477954
508 0.06696996964779543
509 0.0669699696477954
510 0.06696996964779543
511 0.06696996964779545
512 0.0669699696477954

==> data/openspiel/_kuhn_uniform.dat <==
0 0.2644414718393381
32 0.14986635911866913
64 0.1268736713551202
96 0.15106333759730983
128 0.19549353467724917
160 0.15494975038789613
192 0.13675662740202948
224 0.1332137815639953
256 0.1332521967522217
288 0.15154159907109171
320 0.10786851933057935
352 0.12449244503269409
384 0.12457237327499329
416 0.1242659837455938
448 0.12404216531257439
480 0.12399957513816369
512 0.12326953393855627


==> data/openspiel/_kuhn_uniform_full.dat <==
0 0.2644414718393381
1 0.22364460067416062
2 0.22364460067427783
3 0.22364460067428116
4 0.223644600674281
5 0.13171475060116333
6 0.2640529895463766
7 0.270582890059077
8 0.270582890059077
9 0.26967882537391086
10 0.26967882537391086
11 0.21167106879378378
12 0.2669617139764854
13 0.2669616337530022
14 0.26967882537391086
15 0.26967882537391086
16 0.26339496248939226
17 0.25181166699357355
18 0.2696788253739101
19 0.2696788253739105
20 0.20774470694815345
21 0.20774470694815345
22 0.20774470694815345
23 0.20774470694815345
24 0.20774470694815345
25 0.20774470694815345
26 0.20774470694815345
27 0.20774470694815345
28 0.13764315153507511
29 0.20774470694815345
30 0.20774470694815345
31 0.14986635911866913
32 0.14986635911866913
33 0.14986635911866913
34 0.14986635911866913
35 0.14986635911866913
36 0.14989301494025675
37 0.14989301494024815
38 0.1498930149402581
39 0.1498930149402581
40 0.1498930149402581
41 0.14989301494025808
42 0.14989301494025808
43 0.14989301494025808
44 0.14989301494025803
45 0.1498930149402581
46 0.1498930149402581
47 0.1498930149402581
48 0.14989301494025178
49 0.12590847185449833
50 0.1259084718544973
51 0.1259084718544976
52 0.12590847185449833
53 0.12590847185449833
54 0.12590847185391424
55 0.12590847185449822
56 0.12687367135512018
57 0.12687367135512018
58 0.12687367135512018
59 0.12687367135512015
60 0.12687367135512018
61 0.12687367135512018
62 0.12687367135512023
63 0.12687367135512018
64 0.1268736713551202
65 0.12687367135512018
66 0.1268736713551202
67 0.12687367135512018
68 0.12687367135511643
69 0.12687367135512018
70 0.12687367135512018
71 0.12687367135512018
72 0.12687367135512018
73 0.17516066057384222
74 0.17516066057380303
75 0.20071304211701207
76 0.1914985796955304
77 0.20071304211701135
78 0.20071304211723856
79 0.1996138144185001
80 0.19903323077078544
81 0.19903323077078544
82 0.19243743532688523
83 0.19961381441841697
84 0.1999480802906019
85 0.18691871519808978
86 0.1999480802906019
87 0.1998127244148162
88 0.18563279611186576
89 0.19205596443659614
90 0.20011862718599663
91 0.18533171902237577
92 0.20011862718599666
93 0.17954667441286193
94 0.15106333759730986
95 0.15106333759730986
96 0.15106333759730983
97 0.15106333759730983
98 0.15106333759730983
99 0.15106333759730983
100 0.15359898380206574
101 0.189478431784902
102 0.189478431784902
103 0.18747081271679597
104 0.18947843178490198
105 0.18947843178490198
106 0.18947843178490195
107 0.18947843178490198
108 0.1670318260002164
109 0.189304118935161
110 0.19467331298750457
111 0.1946733129875046
112 0.19467331298750457
113 0.1946733129875045
114 0.19467331298750457
115 0.19467331298750457
116 0.1946733129875046
117 0.18938414284725266
118 0.1946733129875046
119 0.19467331298750457
120 0.19467331298750457
121 0.18563099464429117
122 0.19498725243241738
123 0.1954935346772533
124 0.18036334001782064
125 0.18688181084040095
126 0.18078887548417705
127 0.19549353467724925
128 0.19549353467724917
129 0.19549353467724917
130 0.19549353467724917
131 0.17927643027254175
132 0.17927643027254175
133 0.17927643027254175
134 0.17927643027254175
135 0.17927643027254175
136 0.17927643027254175
137 0.17927643027254178
138 0.17927643027254175
139 0.17927643027254175
140 0.17927643027254178
141 0.15494975038789616
142 0.15494975038789613
143 0.1549497503878961
144 0.1549497503878961
145 0.1549497503878961
146 0.15494975038789613
147 0.15494975038789613
148 0.15494975038789613
149 0.1549497503878961
150 0.15494975038789616
151 0.15494975038789616
152 0.15494975038789613
153 0.1549497503878961
154 0.1549497503878961
155 0.15494975038789613
156 0.15494975038789616
157 0.15494975038789613
158 0.15494975038789616
159 0.1549497503878961
160 0.15494975038789613
161 0.1549497503878961
162 0.1549497503878961
163 0.15494975038789616
164 0.15369147303110914
165 0.15369147303110914
166 0.15320475579251558
167 0.15369147303110914
168 0.15369147303110914
169 0.15375058013023674
170 0.15369147303110914
171 0.1484494730154239
172 0.15369147303110914
173 0.15369147303110914
174 0.1536914730311091
175 0.15369147303110914
176 0.13675662768799718
177 0.1367566276877514
178 0.13675662771346964
179 0.13675662768589847
180 0.13675662768753052
181 0.13675662768649977
182 0.13675662767425942
183 0.1367566276828189
184 0.1367566276870777
185 0.1367566276871246
186 0.13675662767140898
187 0.13675662768715896
188 0.1367566276864855
189 0.13675662768777874
190 0.13675662768799474
191 0.13675662768134514
192 0.13675662740202948
193 0.13675662763556148
194 0.13675662766936458
195 0.13675662768177418
196 0.1367566276853506
197 0.13675662766637178
198 0.13675662768183594
199 0.13675662767648303
200 0.13675662766184357
201 0.1262902590956135
202 0.13675662768562696
203 0.1367566276849664
204 0.13675662766449728
205 0.136756627683568
206 0.13675662768585153
207 0.1367566276276972
208 0.13675662767546531
209 0.13675662768645455
210 0.13675662663041904
211 0.13321378157198463
212 0.13321378156508282
213 0.13591824871357389
214 0.13321378156498678
215 0.13321378156461916
216 0.13321378156481845
217 0.13321378156473102
218 0.1332137815648632
219 0.13321378156442684
220 0.13321378156479657
221 0.13321378156465452
222 0.13321378156474253
223 0.133213781564539
224 0.1332137815639953
225 0.13321378156473906
226 0.1332137815648614
227 0.13321378156472974
228 0.13321378156475436
229 0.1332137815647328
230 0.1332137815647366
231 0.13321378156477287
232 0.13321378156555064
233 0.13321378156472818
234 0.13321378156474153
235 0.13321378156478245
236 0.1332137815647074
237 0.13321378189775446
238 0.13321378156480274
239 0.13321378156482153
240 0.13321378157410615
241 0.13321378156473213
242 0.13321378156470198
243 0.1332137815648935
244 0.1332137815647375
245 0.13321378156462738
246 0.13321378156471994
247 0.13321378156469213
248 0.1332137815641291
249 0.1332137815647108
250 0.13321378156471492
251 0.12328899767442761
252 0.13321378156468236
253 0.13321378156473318
254 0.1332521967522217
255 0.13325219675222172
256 0.1332521967522217
257 0.13325219675222172
258 0.13325219675222172
259 0.1332521967522217
260 0.13325219675222172
261 0.1332521967522217
262 0.13325219675222172
263 0.13325219675222172
264 0.1332521967522217
265 0.13325219675222172
266 0.1339108753591682
267 0.13384542325920495
268 0.13393667149986582
269 0.13393667149986582
270 0.135955146357028
271 0.13595514635702796
272 0.14232583434300272
273 0.14232583434300272
274 0.14232583434300272
275 0.14232583434300275
276 0.13585468820555288
277 0.13585468820555288
278 0.13595514635702796
279 0.135955146357028
280 0.135955146357028
281 0.135955146357028
282 0.13595514635702796
283 0.13595514635702796
284 0.13595514635702796
285 0.15154159907109171
286 0.15154159907109171
287 0.15154159907109171
288 0.15154159907109171
289 0.15154159907109171
290 0.15154159907109171
291 0.15154159907109171
292 0.15154159907109171
293 0.15154159907109171
294 0.15154159907109171
295 0.15154159907109174
296 0.15154159907109171
297 0.15154159907109171
298 0.10258801553679639
299 0.15154159907109171
300 0.15371887089270367
301 0.1535672491825565
302 0.1537188708927037
303 0.15371887089270364
304 0.15371887089270364
305 0.10805631764585524
306 0.10805631764586715
307 0.10786851935498504
308 0.10786851933058411
309 0.10786851933068922
310 0.10786851933057937
311 0.10848623690220142
312 0.10786851933059008
313 0.10825038794532832
314 0.10786851933057934
315 0.10786851933057887
316 0.10826657111579738
317 0.10786851933057948
318 0.10825772565538158
319 0.10786851933057931
320 0.10786851933057935
321 0.10845645097200463
322 0.12450573739756512
323 0.12450573742114929
324 0.12466017460105902
325 0.12457053259202393
326 0.12449244502128315
327 0.123873275594718
328 0.12449244501778668
329 0.12449244501778663
330 0.12402614206533191
331 0.12449244501778664
332 0.12449244502158824
333 0.12454092566236331
334 0.12454092564570933
335 0.12454092565048133
336 0.12455802807713057
337 0.12455802807986477
338 0.12455802807774219
339 0.12472359802097518
340 0.12472359802107011
341 0.12472359802096049
342 0.12472359802096396
343 0.12472359802100054
344 0.12457479450517725
345 0.12449244502362007
346 0.12474918898776288
347 0.12449244501890669
348 0.12449244501792493
349 0.10678181840522463
350 0.12449244508564211
351 0.1240979499908949
352 0.12449244503269409
353 0.12449244501779361
354 0.12449244501778665
355 0.12449244501809817
356 0.1244924450185574
357 0.12449244501932977
358 0.12449342356752066
359 0.12449342356785778
360 0.12216440641228446
361 0.12216440641228449
362 0.12216440641228453
363 0.12216440641228449
364 0.12216440641228449
365 0.12216440641228454
366 0.12064890594764337
367 0.12216440641228446
368 0.12216440641228446
369 0.12216440641228557
370 0.12216440641228446
371 0.12476552809560422
372 0.124492445017788
373 0.12449244501778892
374 0.12392117805807072
375 0.1245114954347121
376 0.1222364199335515
377 0.12449244501779405
378 0.12449244501778753
379 0.12449244501779003
380 0.12449244501784665
381 0.12449244501778785
382 0.1244924450178237
383 0.12515859752864567
384 0.12457237327499329
385 0.12449244501779834
386 0.124537493912569
387 0.1244924450179851
388 0.12449244501779444
389 0.12413720118731122
390 0.12419322375803665
391 0.12449244501791507
392 0.12474946720654115
393 0.12449244501778914
394 0.12449244501784731
395 0.12474383419387919
396 0.12474383419446719
397 0.1247438341939021
398 0.12474383419556354
399 0.12474383419394566
400 0.12474383419434612
401 0.12317965361426048
402 0.1231796536142692
403 0.12438329715151472
404 0.12436584979762429
405 0.12391354586409432
406 0.12448803515388587
407 0.12403482075584642
408 0.12429668725075924
409 0.12390452574443706
410 0.12451642991852227
411 0.12198029692984097
412 0.12371768304828011
413 0.12439573291234586
414 0.12360004152990259
415 0.12406633934090759
416 0.1242659837455938
417 0.12450426440657567
418 0.12408891177324036
419 0.12439991660102959
420 0.12445646001892346
421 0.12429746159947191
422 0.1243593140850943
423 0.12403481808775196
424 0.12403551869063634
425 0.12403486364534837
426 0.12449369490695585
427 0.1243238025226922
428 0.12441594110867962
429 0.12443666772151385
430 0.12397566687763509
431 0.10728444797887957
432 0.12480925894032371
433 0.12447262861783728
434 0.12445830809886324
435 0.12403560631914179
436 0.12439276535775837
437 0.12455036612600481
438 0.12374697332277403
439 0.12315574897896528
440 0.12403493681790617
441 0.12464770248617903
442 0.10930493463992633
443 0.12445219426679918
444 0.11149376779274259
445 0.12445219426815024
446 0.12453133116926834
447 0.12452490126778387
448 0.12404216531257439
449 0.12461832870079104
450 0.12456158262675211
451 0.12404267522570378
452 0.12054050546662198
453 0.12054050546662196
454 0.12054050546662201
455 0.12054050546662198
456 0.12054050546662202
457 0.12054050546662196
458 0.12465371952096807
459 0.12454027468311035
460 0.1239064813625064
461 0.12367368680297922
462 0.12419006463112775
463 0.12352685056409554
464 0.12324627092738383
465 0.12440235926338178
466 0.12438344325734818
467 0.12385979146524606
468 0.12421248274360366
469 0.12458709311779201
470 0.12451895988602871
471 0.1237408811470807
472 0.12353599819558528
473 0.12427145479798193
474 0.1241425666561688
475 0.1236877093345318
476 0.12334783342596572
477 0.1235546864068447
478 0.12443697794198053
479 0.12401621099174026
480 0.12399957513816369
481 0.1235281896109221
482 0.12420530289085396
483 0.12398890343282887
484 0.12436236170520179
485 0.12412704084616577
486 0.12470740186802297
487 0.12385193247265176
488 0.12416621614839651
489 0.12410123170911899
490 0.12361526618417389
491 0.12467241266104719
492 0.12469323000418311
493 0.12324627094048324
494 0.12464363224024849
495 0.12402980018861715
496 0.1237236684764638
497 0.12377608667440462
498 0.12422276883453416
499 0.12404303984918369
500 0.12376998942646657
501 0.12383781690554807
502 0.1241254378279959
503 0.12447885743937523
504 0.12456337678566004
505 0.12450736077934482
506 0.12454610923844472
507 0.12387588603386512
508 0.12383423543426217
509 0.12419704061969367
510 0.12411064555860271
511 0.12324627092733391
512 0.12326953393855627

==> data/openspiel/_sheriff_cce.dat <==
0 21.717732253301673
32 13.544854725818677
64 12.910762494627566
96 15.357735541242686
128 15.281809161497414
160 12.422108427051452
192 12.423356745604945
224 13.336931798630378
256 13.008665412693194
288 12.737109270387025
320 9.702288662190849
352 10.344366957018753
384 11.620572740628559
416 11.91806953865203
448 10.019796017888849
480 10.931345318821496
512 8.379808459309778


==> data/openspiel/_sheriff_cce_full.dat <==
0 21.717732253301673
1 19.30587907747402
2 16.004075007596864
3 16.004075007596867
4 16.004075007596864
5 16.183811182090437
6 14.849935243253238
7 16.93054170877545
8 35.21940413695992
9 35.219404136959916
10 35.21940413695992
11 17.710134451432477
12 14.432815265356098
13 15.572008513395193
14 17.1672700230962
15 17.167270023096194
16 17.167270023096197
17 17.1672700230962
18 17.1672700230962
19 17.1672700230962
20 17.16727002309619
21 13.132161970363116
22 13.132161970363116
23 13.13216197036312
24 13.132161970363121
25 13.132161970363121
26 13.132161970363118
27 13.132161970363121
28 13.132161970363121
29 13.725902630112664
30 13.544854725818679
31 13.544854725818688
32 13.544854725818677
33 13.544854725818677
34 11.713799601985585
35 12.604811788440857
36 12.604811788440863
37 12.604811788440866
38 12.604811788440859
39 12.604811788440863
40 12.393388140113007
41 12.393388140113007
42 12.393388140113014
43 12.393388140113014
44 12.39338814011301
45 12.39338814011301
46 12.39338814011301
47 12.393388140113014
48 12.39338814011301
49 12.393388140113004
50 12.393388140113007
51 12.393388140113
52 12.39338814011301
53 12.910762494627562
54 12.91076249462756
55 12.942716819344811
56 12.910762494627557
57 12.910762494627557
58 12.910762494627562
59 12.910762494627562
60 12.910762494627559
61 12.910762494627559
62 12.172038062531541
63 12.910762494627566
64 12.910762494627566
65 12.744786611501105
66 12.910762494627562
67 12.431864208572307
68 15.205354440690314
69 15.20535444069031
70 15.20535444069031
71 15.205354440690304
72 15.205354440690318
73 15.205354440690325
74 15.205354440690332
75 15.205354440690305
76 15.906746409837822
77 15.906746409837822
78 15.906746409837815
79 15.906746409837826
80 15.90674640983782
81 15.906746409837822
82 15.906746409837819
83 14.709748414478526
84 14.709748414478529
85 14.70974841447853
86 14.80909081604042
87 14.809090816040424
88 14.809090816040428
89 15.451470031530246
90 15.357735541242683
91 15.357735541242686
92 15.357735541242679
93 15.357735541242679
94 15.357735541242683
95 15.35773554124268
96 15.357735541242686
97 15.357735541242683
98 15.35773554124268
99 15.357735541242679
100 15.357735541242684
101 15.357735541242675
102 15.357735541242683
103 15.357735541242677
104 15.357735541242679
105 15.357735541242679
106 15.35773554124268
107 15.35773554124268
108 15.35773554124268
109 15.357735541242683
110 15.437910375995333
111 15.357735541242684
112 15.357735541242683
113 15.357735541242684
114 15.35773554124268
115 15.357735541242686
116 15.357735541242683
117 15.357735541242683
118 15.357735541242684
119 15.357735541242679
120 15.357735541242684
121 15.292023997425517
122 15.281809161497424
123 15.28180916149741
124 15.28180916149742
125 15.281809161497417
126 15.433337038567952
127 15.476972373503123
128 15.281809161497414
129 15.523067541961296
130 15.281809161497419
131 15.28180916149742
132 12.453933614971042
133 12.453933614971048
134 12.453933614971039
135 12.453933614971042
136 12.453933614971046
137 12.453933614971042
138 12.453933614971042
139 12.453933614971044
140 12.453933614971042
141 13.250921988416543
142 13.250921988416538
143 12.8233218970533
144 11.732864412768492
145 11.732864412768489
146 11.732864412768496
147 12.095776708759576
148 12.056110266313953
149 12.05611026631395
150 12.032292676424264
151 12.24308487043158
152 12.24308487043158
153 12.243084870431579
154 12.243084870431577
155 12.243084870431575
156 12.243084870431575
157 12.42144757805585
158 12.421447578055847
159 12.421447578055846
160 12.422108427051452
161 12.421447578055847
162 12.42144757805585
163 12.421447578055847
164 12.42144757805585
165 12.421447578055847
166 12.42144757805585
167 12.42144757805584
168 12.421447578055849
169 12.42144757805584
170 12.42144757805585
171 12.421447578055847
172 12.424568591220279
173 12.423356745604945
174 12.423356745604941
175 12.423356745604949
176 12.423356745604941
177 12.42335674560494
178 12.423356745604943
179 12.191527693471315
180 12.423356745604943
181 12.42335674560494
182 12.423356745604941
183 12.423356745604949
184 12.423356745604938
185 12.423356745604941
186 12.423356745604941
187 12.429952710923928
188 12.423356745604949
189 12.423356745604941
190 12.423356745604945
191 12.423790238552671
192 12.423356745604945
193 12.737696132987596
194 12.737696132987598
195 12.737696132987598
196 12.594441406086135
197 12.594441406086128
198 12.594441406086128
199 12.59444140608613
200 12.59444140608613
201 12.594441406086126
202 13.093450395786956
203 13.09345039578696
204 12.800584973550116
205 13.750137718106366
206 13.750137718106373
207 13.750137718106366
208 13.750137718106373
209 13.750137718106362
210 13.75013771810637
211 13.750137718106362
212 13.750137718106362
213 13.75013771810636
214 13.336931798630381
215 13.336931798630378
216 13.33693179863038
217 13.336931798630374
218 13.33693179863037
219 13.336931798630374
220 13.336931798630374
221 13.336931798630378
222 13.336931798630376
223 13.336931798630372
224 13.336931798630378
225 13.336931798630369
226 13.314492781926038
227 13.314492781926038
228 13.314492781926033
229 13.314492781926036
230 13.314492781926033
231 13.314492781926038
232 13.314492781926036
233 13.314492781926035
234 13.314492781926038
235 13.314492781926038
236 13.314492781926036
237 13.314492781926035
238 13.314492781926035
239 13.314492781926038
240 13.314492781926035
241 13.314492781926035
242 13.314492781926036
243 13.289868503951581
244 13.28986850395159
245 13.289868503951592
246 13.289868503951585
247 13.28986850395159
248 13.289868503951592
249 13.289868503951592
250 13.289868503951586
251 13.008665412693198
252 13.008665412693198
253 13.00866541269319
254 13.008665412693196
255 13.008665412693198
256 13.008665412693194
257 13.008665412693196
258 13.008665412693194
259 13.008665412693198
260 13.008665412693201
261 13.008665412693201
262 13.008665412693201
263 13.008665412693194
264 13.008665412693198
265 13.00866541269319
266 13.008665412693201
267 13.00866541269319
268 13.008665412693194
269 13.008665412693194
270 13.008665412693205
271 13.008665412693203
272 13.008665412693203
273 13.008665412693194
274 13.008665412693196
275 12.871512598848085
276 12.871512598848092
277 12.87151259884809
278 12.871512598848092
279 12.8715125988481
280 12.871512598848092
281 12.87151259884809
282 12.871512598848092
283 12.73710927038702
284 12.737109270387023
285 12.737109270387023
286 12.737109270387021
287 12.737109270387037
288 12.737109270387025
289 12.737109270387023
290 12.737109270387023
291 12.737109270387027
292 12.73710927038703
293 12.737109270387023
294 12.737109270387027
295 12.737109270387023
296 12.737109270387036
297 12.737109270387023
298 12.520546850872385
299 12.737109270387027
300 12.73710927038703
301 12.737109270387023
302 12.737109270387027
303 12.737109270387025
304 12.737109270387029
305 12.737109270387021
306 12.737109270387023
307 11.384718241518469
308 12.737109270387023
309 12.73710927038703
310 12.737109270387023
311 12.737109270387023
312 12.737109270387023
313 12.737109270387013
314 12.737109270387027
315 12.737109270387023
316 11.77142674442935
317 11.707593116409623
318 11.707593116409617
319 9.702288662190849
320 9.702288662190849
321 9.702288662190847
322 9.702288662190847
323 9.702288662190849
324 10.350270632399972
325 10.19168193852229
326 10.191681938522287
327 10.191681938522287
328 10.191681938522283
329 10.191681938522285
330 10.191681938522287
331 10.191681938522288
332 10.191681938522283
333 10.191681938522288
334 10.34436695701875
335 10.34436695701876
336 10.344366957018753
337 10.34436695701876
338 10.344366957018753
339 10.344366957018757
340 10.344366957018757
341 10.34436695701876
342 10.344366957018757
343 10.344366957018753
344 10.344366957018757
345 10.34436695701876
346 10.344366957018757
347 10.344366957018753
348 10.34436695701876
349 10.344366957018753
350 10.344366957018753
351 10.344366957018757
352 10.344366957018753
353 10.344366957018755
354 10.600886425295535
355 10.34436695701875
356 10.344366957018753
357 10.34436695701876
358 10.34436695701876
359 10.344366957018757
360 10.34436695701876
361 10.344366957018758
362 10.344366957018757
363 10.344366957018746
364 10.344366957018755
365 10.344366957018751
366 10.344366957018753
367 10.344366957018757
368 12.06668309634159
369 11.499970821336934
370 11.487713366894031
371 11.487713366894027
372 11.48771336689403
373 11.487713366894024
374 11.487713366894027
375 12.065485452487334
376 11.620572740628559
377 11.62057274062856
378 11.62057274062856
379 11.620572740628567
380 11.620572740628559
381 11.620572740628557
382 11.62057274062856
383 11.62057274062856
384 11.620572740628559
385 11.62057274062856
386 12.018947474841369
387 12.10495480794184
388 12.021715473914597
389 12.0217154739146
390 12.021715473914607
391 12.021715473914607
392 11.904767405455113
393 11.554499947285768
394 11.55449994728577
395 11.554499947285768
396 11.554499947285771
397 11.833980685156892
398 10.107861911645772
399 10.107861911645774
400 10.107861911645767
401 9.757785835061274
402 9.757785835061277
403 9.757785835061272
404 9.757785835061272
405 9.757785835061274
406 9.757785835061274
407 9.059397189734351
408 9.49090109595313
409 9.824955955350866
410 9.82495595535087
411 9.824955955350864
412 9.82495595535087
413 9.809489533244758
414 9.809489533244758
415 9.809489533244752
416 11.91806953865203
417 11.918069538652027
418 11.91806953865203
419 11.91806953865203
420 9.890727337399717
421 9.8907273373997
422 9.890727337399705
423 9.890727337399703
424 9.890727337399701
425 9.927842830523883
426 10.048450887557525
427 10.048450887557518
428 10.04845088755752
429 10.048450887557522
430 10.048450887557522
431 10.048450887557522
432 10.04845088755752
433 10.048450887557518
434 10.048450887557522
435 10.048450887557514
436 10.04845088755752
437 10.048450887557522
438 10.048450887557523
439 10.05327325812792
440 10.048450887557523
441 10.048450887557518
442 10.048450887557523
443 10.048450887557525
444 10.048315940238147
445 10.01979601788885
446 10.019796017888854
447 10.019796017888844
448 10.019796017888849
449 10.019796017888853
450 10.019796017888849
451 10.01979601788885
452 10.019796017888853
453 10.019796017888854
454 7.3413071976744995
455 7.341307197674493
456 7.341307197674496
457 7.341307197674499
458 7.341307197674496
459 7.341307197674495
460 7.3413071976744915
461 7.341307197674498
462 7.341307197674495
463 7.3413071976745
464 15.118244211557752
465 15.118244211557748
466 16.124500896825317
467 16.124500896825314
468 12.902013573127597
469 13.006433951007976
470 12.748834967913997
471 12.748834967914004
472 12.748834967914004
473 12.748834967913993
474 10.931345318821496
475 10.931345318821492
476 10.931345318821492
477 10.931345318821496
478 10.931345318821498
479 10.931345318821496
480 10.931345318821496
481 8.379808459309778
482 8.379808459309775
483 8.379808459309778
484 8.379808459309777
485 8.379808459309778
486 8.379808459309778
487 8.379808459309775
488 8.379808459309775
489 8.379808459309778
490 8.379808459309778
491 8.379808459309778
492 8.379808459309775
493 8.379808459309775
494 8.379808459309778
495 8.379808459309778
496 8.37980845930978
497 8.379808459309778
498 8.379808459309778
499 8.379808459309778
500 8.379808459309778
501 8.379808459309777
502 8.37980845930978
503 8.379808459309778
504 8.379808459309778
505 8.37980845930978
506 8.379808459309778
507 8.379808459309777
508 8.379808459309778
509 8.37980845930978
510 8.379808459309778
511 8.379808459309777
512 8.379808459309778

==> data/openspiel/_sheriff_uniform.dat <==
0 21.717732253301673
32 18.96641353676518
64 14.8404518221102
96 19.95011486325255
128 19.780154107374997
160 19.603283361698214
192 20.047976019409038
224 16.688634462195306
256 16.688634462195306
288 18.912503796623287
320 18.39768798793415
352 15.852715920672164
384 19.74025239907807
416 19.776681760934352
448 18.77121384093816
480 19.449678404159393
512 18.501587175162566

==> data/openspiel/_sheriff_uniform_full.dat <==
0 21.717732253301673
1 19.305879077474017
2 16.004075007596875
3 18.049004313265964
4 18.04900431326594
5 18.049004313265936
6 20.399716233520962
7 18.339299807699437
8 15.24643260481529
9 15.246432604815292
10 15.246432604815288
11 15.246432604815293
12 15.372956699509206
13 20.847886737675815
14 13.221111950307165
15 13.221111950307165
16 13.221111950307165
17 13.221111950307163
18 13.221111950307161
19 13.221111950307169
20 13.221111950307165
21 13.132161970363118
22 13.132161970363121
23 13.132161970363121
24 33.022760405170146
25 33.022760405170175
26 33.02276040517016
27 33.022760405170175
28 33.02276040517016
29 17.50774993570029
30 18.966413536765184
31 18.96641353676518
32 18.96641353676518
33 18.966413536765184
34 13.537626951522173
35 13.072170348187539
36 13.072170348187537
37 13.072170348187527
38 13.072170348187516
39 13.07217034818753
40 11.565685152799487
41 11.565685152799453
42 11.565685152799492
43 11.565685152799485
44 11.565685152799457
45 11.565685152799443
46 11.565685152799478
47 11.56568515279946
48 11.565685152799446
49 11.565685152799512
50 11.565685152799443
51 11.565685152799437
52 11.2682374227024
53 11.262166365357348
54 14.840451822110184
55 14.840451822110204
56 14.840451822110218
57 14.8404518221102
58 14.840451822110232
59 14.840451822110204
60 14.840451822110222
61 14.8404518221102
62 13.87948983626536
63 14.840451822110197
64 14.8404518221102
65 15.95083105944417
66 15.906702027005906
67 16.671403371006612
68 20.022973502496423
69 20.022973502496423
70 20.022973502496423
71 20.01155075305138
72 20.02297350249642
73 20.02297350249642
74 20.02297350249642
75 20.24699212068797
76 19.9586569859145
77 20.902459034207162
78 20.90245903420716
79 20.694715423599078
80 20.694715423599078
81 19.958656985914494
82 19.9586569859145
83 19.928199469060033
84 19.92819946906003
85 19.92819946906002
86 20.936822320202246
87 19.928199469060022
88 19.928199469060026
89 19.950114863252548
90 19.950114863252548
91 19.950114863252548
92 19.950114863252548
93 19.95011486325255
94 19.95011486325255
95 19.95011486325255
96 19.95011486325255
97 19.95011486325255
98 20.069416389539782
99 19.950114863252548
100 19.95011486325255
101 19.950114863252548
102 19.950114863252555
103 19.95011486325255
104 19.95011486325255
105 19.950114863252548
106 19.950114863252555
107 19.95011486325255
108 19.95011486325255
109 19.95011486325255
110 18.932272045871407
111 18.932272046015143
112 18.932272045584426
113 18.932272045994253
114 18.932272043922588
115 18.367702193360614
116 18.932271990101086
117 17.87932436987485
118 18.932272046098902
119 18.932272043971928
120 18.932272039737285
121 18.677865268039604
122 19.950114863252544
123 19.95011486325255
124 19.95011486325255
125 19.95011486325255
126 19.780174297450994
127 19.38173358851231
128 19.780154107374997
129 19.83063739621439
130 19.780169882558155
131 19.78017539145287
132 13.778211779603684
133 13.706899061363947
134 19.63613629076065
135 19.81511657717396
136 19.603283361707874
137 19.603283361697997
138 19.60328336169814
139 19.603283361698033
140 19.603283361698008
141 19.53082164230218
142 19.603283361698004
143 19.57038825479882
144 19.603283361697997
145 19.603283361698054
146 19.603283361698665
147 19.60328336169812
148 19.603283361698004
149 19.603283361697997
150 19.603283361698
151 19.603283361698
152 19.603283361698004
153 19.603283361698004
154 19.603283361697997
155 19.603283361697997
156 19.603283361698
157 19.603283361698004
158 19.603283361698217
159 19.603283361698
160 19.603283361698214
161 19.603283361697997
162 19.603283361698004
163 19.603283361698004
164 19.603283361698004
165 19.603283361698004
166 19.603283361697997
167 19.603283361698004
168 19.603283361697997
169 19.603283361698
170 19.603283361698004
171 19.603283361697997
172 20.04797601940897
173 20.047976019408967
174 20.04797601940897
175 20.04797601940897
176 20.047976019409003
177 20.047976019408967
178 20.047976019408978
179 20.047976019408978
180 20.047976019409003
181 20.047976019408985
182 20.04797601940898
183 20.047976019408967
184 20.04797601940898
185 20.047976019408974
186 20.047976019408946
187 20.04797601940897
188 20.04797601940898
189 20.04797601940897
190 20.047976019408967
191 17.387653665520443
192 20.047976019409038
193 20.04797601940897
194 20.047976019408974
195 20.04797601940897
196 20.047976019408974
197 20.04797601940897
198 20.04797601940897
199 20.047976019408978
200 20.047976019408992
201 20.04797601940897
202 20.04797601940897
203 20.047976019408967
204 20.04797601940897
205 16.688634462195306
206 16.688634462195306
207 16.688634462195306
208 16.688634462195306
209 16.68863446219531
210 16.68863446219531
211 16.688634462195306
212 16.688634462195306
213 16.688634462195303
214 16.688634462195306
215 16.688634462195306
216 16.688634462195303
217 16.688634462195303
218 16.68863446219531
219 16.688634462195306
220 16.688634462195306
221 16.688634462195306
222 16.688634462195306
223 16.68863446219531
224 16.688634462195306
225 16.688634462195303
226 14.89075443097472
227 16.688634462195303
228 16.688634462195306
229 16.68863446219531
230 16.688634462195303
231 16.68863446219531
232 16.688634462195306
233 16.688634462195303
234 16.688634462195303
235 16.688634462195306
236 16.688634462195306
237 16.68863446219531
238 16.688634462195306
239 16.688634462195306
240 16.688634462195306
241 16.68863446219531
242 16.688634462195306
243 16.688634462195306
244 16.68863446219531
245 16.688634462195306
246 16.688634462195306
247 16.68863446219531
248 16.688634462195303
249 16.68863446219531
250 16.688634462195303
251 14.223118302174782
252 16.68863446219531
253 16.688634462195303
254 16.688634462195303
255 16.688634462195306
256 16.688634462195306
257 15.385448175467943
258 15.385448175467943
259 15.385448175467943
260 15.385448175467943
261 15.385448175467948
262 15.38544817546795
263 15.385448175467948
264 15.385448175467946
265 15.385448175467943
266 15.385448175467946
267 15.385448175467946
268 15.385448175467946
269 15.385448175467946
270 15.385448175467946
271 15.385448175467939
272 15.385448175467946
273 15.385448175467948
274 19.25113557155537
275 18.273407538648293
276 18.912503796623284
277 18.912503796623287
278 18.91899282906034
279 18.912503796623284
280 18.912503796623284
281 18.912503796623287
282 18.91250379662328
283 18.912503796623287
284 18.912503796623284
285 18.912503796623284
286 18.912503796623284
287 18.912503796623287
288 18.912503796623287
289 18.912503796623287
290 18.912503796623284
291 18.912503796623284
292 18.912503796623284
293 18.91250379662329
294 18.912503796623287
295 18.912503796623287
296 18.912503796623284
297 18.912503796623287
298 18.91250379662329
299 18.912503796623287
300 18.912503796623287
301 18.912503796623287
302 18.912503796623287
303 18.912503796623287
304 18.91250379662329
305 18.91250379662329
306 18.912503796623287
307 18.912503796623287
308 18.912503796623284
309 18.912503796623284
310 18.912503796623284
311 18.91250379662329
312 18.912503796623295
313 18.912503796623287
314 18.912503796623284
315 18.91250379662329
316 19.101799998301615
317 19.106610039509434
318 19.114134976868293
319 18.397687987934162
320 18.39768798793415
321 18.353957137694806
322 18.39768798793416
323 18.397687987934155
324 18.397687987934155
325 18.993125447860383
326 18.993125447860386
327 18.81026816820267
328 18.81026816820267
329 18.95393442163682
330 18.953934421636824
331 18.99207663167229
332 17.125591184529465
333 15.85271592067215
334 15.852715920672155
335 15.852715920672154
336 15.852715920672164
337 15.852715920672164
338 15.852715920672157
339 15.852715920672171
340 15.852715920672164
341 15.852715920672171
342 15.852715920672164
343 15.852715920672154
344 15.85271592067216
345 15.852715920672157
346 15.852715920672162
347 15.852715920672157
348 15.852715920672164
349 15.852715920672164
350 15.852715920672164
351 15.923274121862889
352 15.852715920672164
353 15.85271592067216
354 15.852715920672164
355 15.85271592067216
356 15.852715920672157
357 15.852715920672168
358 18.161760573975016
359 18.161760573975023
360 18.161760573975016
361 18.16176057397502
362 18.16176057397502
363 18.16176057397502
364 18.161760573975013
365 18.590851919782455
366 18.16176057397502
367 18.16176057397502
368 17.87103994183223
369 17.48295648463153
370 18.153866799337678
371 17.482956484631526
372 15.439181782919718
373 17.48295648463153
374 17.949164698445436
375 17.450317817317682
376 20.047976019409184
377 20.047976019409045
378 19.134765809569814
379 19.13476580956982
380 19.13476580956982
381 19.13476580956982
382 19.74025239907807
383 19.74025239907806
384 19.74025239907807
385 19.74025239907815
386 19.74025239907807
387 16.336104343697247
388 19.74025239907804
389 19.740252399078067
390 19.740252399078063
391 19.740252399078074
392 19.74025239907807
393 19.74025239907803
394 19.740252399078067
395 17.16523384483223
396 19.740252399078063
397 18.16008776663636
398 16.25825943258225
399 16.258259432582257
400 16.258259432582257
401 16.27924561509287
402 16.27924561509287
403 16.27924561509287
404 16.27924561509287
405 16.279245615092865
406 16.279245615092865
407 16.27924561509286
408 18.160087766636355
409 18.160087766636366
410 18.160087766636366
411 18.16008776663635
412 18.160087766636362
413 19.776681759061788
414 19.776681760935116
415 19.776681760955025
416 19.776681760934352
417 18.77121384093491
418 18.77121384093816
419 18.77121384093801
420 18.77121384093795
421 18.771213840938167
422 18.777111679863033
423 18.771213840938152
424 18.77121384093816
425 18.77121384093768
426 18.77121384093776
427 18.771213840922865
428 18.77121384093816
429 18.77121384093815
430 18.771213840938167
431 18.77121384093811
432 18.771213840937826
433 18.77121384093816
434 18.771213840938067
435 18.771213840938156
436 18.77121384093792
437 18.77121384093684
438 18.771213840938152
439 18.77121384093546
440 18.771213840938152
441 18.77121384093816
442 18.771213840938152
443 18.771213840938152
444 18.771213840938046
445 18.771213840938152
446 18.77121384093816
447 18.771213840938145
448 18.77121384093816
449 18.771213840938167
450 18.77121384093816
451 18.77121384093816
452 18.77121384093816
453 18.771213840938163
454 20.104218687787476
455 18.77121384093797
456 18.771213840938152
457 18.871428107623956
458 19.4496784041594
459 17.466270516212095
460 19.4496784041594
461 19.449678404159393
462 19.4496784041594
463 19.44967840415939
464 19.4496784041594
465 19.449678404159393
466 19.449678404159396
467 19.449678404159393
468 18.562669640757008
469 19.449678404159393
470 19.44967840415938
471 19.449678404159386
472 19.4496784041594
473 19.954988699428036
474 19.954988998442488
475 19.449678404159393
476 19.449678404159393
477 19.449678404159393
478 19.449678404159393
479 19.4496784041594
480 19.449678404159393
481 19.449678404159393
482 19.449678404159393
483 19.449678404159396
484 19.449678404159375
485 15.147476643829014
486 14.372065365900243
487 14.256289852495303
488 14.256289852495303
489 14.730825670581444
490 14.256289852495307
491 14.256289852495302
492 14.256289852495303
493 15.852520123835118
494 15.852520123835117
495 15.852520123835111
496 16.342530574931388
497 15.852520123835117
498 15.852520123835115
499 18.501587175162555
500 16.860081125522214
501 16.860081125522218
502 16.860081125522214
503 16.860081125522214
504 16.860081125522214
505 17.034766047159906
506 16.734053911616847
507 16.734053911616844
508 16.734053911616844
509 16.734053911616847
510 16.734053911616847
511 18.501587175162562
512 18.501587175162566

==> data/openspiel/_tinyhanabi_cce_full.dat <==
0 2.470922227060661
1 2.7269046430469395
2 2.4849501339510676
3 2.4832219662237023
4 2.4727114976816074
5 2.565243262781159
6 2.511080762694794
7 2.508461991603874
8 2.513991204836535
9 2.603513477112881
10 2.52092218058554
11 2.320274763903747
12 2.2691705761975784
13 2.2220914848186126
14 2.367684433924687
15 2.493936616079627
16 2.142647584128018
17 2.071406898075999
18 2.351972102758105
19 2.1166555184864384
20 2.172082500307404
21 2.209595967740622
22 2.021261508698813
23 2.034756813033221
24 2.092450483387352
25 2.083876552420988
26 2.013952935884152
27 2.0413917241024206
28 2.0470801466798534
29 2.060054152068159
30 2.042473563555923
31 2.0466519349570227
32 2.0089993670052078
33 2.0443389024914866
34 2.029460257280091
35 2.0500202581861364
36 2.2530184535274804
37 2.1840194225576175
38 2.219419770068434
39 2.1365997330596
40 2.0959547583121845
41 2.3400435734834444
42 2.2752243383600836
43 2.252277086165824
44 2.14336602237187
45 2.16674072342067
46 1.9600693988966613
47 2.3849262229206705
48 2.240422196112271
49 2.245031469099432
50 2.081770322876009
51 2.132264588384219
52 2.0791511756533687
53 2.0354285274227095
54 2.03336679075203
55 2.0608603337751896
56 2.039744168566493
57 2.1279426403329307
58 2.1840812017191578
59 2.050423167650119
60 2.116852647447719
61 2.1170920598011573
62 2.025683566579702
63 2.135457829773334
64 2.108086543546502
65 1.9743558370930252
66 1.9457083078550594
67 1.9432676980486843
68 2.0734234403892637
69 2.0046065539873945
70 2.0109818501343772
71 1.8353551854723342
72 1.965940169905501
73 2.0251814645312356
74 2.019076856324281
75 2.006184031463624
76 2.0843218758381434
77 2.0606998034059902
78 1.9529258984657103
79 1.8524207470103393
80 1.936801497872696
81 1.9997962954269326
82 1.8396521912817718
83 2.006389821946126
84 1.922679019779702
85 2.0403392533688915
86 1.912005818275147
87 1.7865879703791299
88 1.7047477718639366
89 1.6074112365439657
90 1.6136237119272465
91 1.6227896625423073
92 1.5051759759651357
93 1.5890021405596286
94 1.5783314047962484
95 1.590384253711349
96 1.6232956246898373
97 1.665975983650548
98 1.6712157206956055
99 1.7814158890971532
100 1.5134534090808627
101 1.9481970865250045
102 1.556624411151935
103 1.5833604304832232
104 1.7842357180827007
105 1.7941154693733266
106 1.7501003134887831
107 1.7471927375547205
108 1.6573238565887491
109 1.7447634200624407
110 1.7305997318803499
111 1.7143144388537248
112 1.716381290644449
113 1.7769452724379526
114 1.7288325929317754
115 1.7052636313546943
116 1.7521699882500146
117 1.814528611897587
118 1.7147648560665942
119 1.6931021033566793
120 1.6155404979973493
121 1.638623450881644
122 1.5694497814466342
123 1.6195882853546335
124 1.565611187176061
125 1.5855230928555901
126 1.5753084332963656
127 1.6030919398124803
128 1.6054824227029592
129 1.6183854841474332
130 1.4245084706233886
131 1.5190934930186009
132 1.377843132894034
133 1.476369228533458
134 1.4458826171666992
135 1.795487589683649
136 1.5719705852923669
137 1.5828795547902068
138 1.3735722451722658
139 1.5016758482898949
140 1.5993006089602684
141 1.4281870499214007
142 1.4032640023812837
143 1.5771435979768293
144 1.4195951243677758
145 1.3531105283848959
146 1.3506900957038477
147 1.3188476455338627
148 1.3171558567030743
149 1.3233001960794226
150 1.3479345753638832
151 1.330729347996626
152 1.360616379765788
153 1.3459847203698407
154 1.305252697891218
155 1.2999154679132365
156 1.2981318352791575
157 1.3153357071508793
158 1.302752749808656
159 1.304755987694219
160 1.3126690082736623
161 1.3032635531110666
162 1.3032228098167424
163 1.2977276566809257
164 1.3007643625196934
165 1.2974098431212218
166 1.304443064790152
167 1.297204420376775
168 1.3064508308535059
169 1.272029549815013
170 1.3345506127583935
171 1.3090914929695714
172 1.2993620015523337
173 1.3107708675338987
174 1.2952964839670802
175 1.452703328945761
176 1.307293956008528
177 1.2953625351511615
178 1.5881360511115235
179 1.4078609247210707
180 1.3510185330814783
181 1.3403476700842276
182 1.3491380251286342
183 1.3889277145018735
184 1.340688430439804
185 1.3418809455905523
186 1.3350485056088486
187 1.3327763639649746
188 1.3323918908184025
189 1.5195943593010064
190 1.3783729239082119
191 1.3309075427691281
192 1.3266750646314183
193 1.3409086408167221
194 1.3280532921277342
195 1.3288784015890327
196 1.3599418071605625
197 1.3993904738254441
198 1.3247212751616866
199 1.325375435996719
200 1.3278236437130264
201 1.3417293607045035
202 1.3587629254775768
203 1.3334402019564324
204 1.4018455242170935
205 1.368834600562673
206 1.339252168468187
207 1.3344991717636159
208 1.3402134964622965
209 1.3633908291429266
210 1.3373626605123992
211 1.3511366023103832
212 1.3372655400500504
213 1.3366692825497042
214 1.5177837876958717
215 1.429560025105184
216 1.6480518188073159
217 1.3667668278145833
218 1.3549438633210515
219 1.3559555126505618
220 1.3313324735832044
221 1.3457519358780274
222 1.3542770084895075
223 1.3446926030384878
224 1.3297845473453762
225 1.2977171801288812
226 1.3186372378652829
227 1.294565852356663
228 1.3238385270091646
229 1.3182100283296867
230 1.295207514053323
231 1.2983726716413742
232 1.2969078088860062
233 1.282234366361382
234 1.2927756239803037
235 1.366519350573344
236 1.2642669867809229
237 1.2642127171338053
238 1.2721043809215002
239 1.227509884528585
240 1.3209264380147276
241 1.3084486561481814
242 1.2275098845285823
243 1.3224933367464544
244 1.255525451605167
245 1.3288740381300457
246 1.1876334003315536
247 1.256092183996822
248 1.295123315174263
249 1.2562958439623122
250 1.2627259986389614
251 1.3594941910254255
252 1.3175931458667929
253 1.3041694276710638
254 1.2938695365931947
255 1.3225543626263576
256 1.297526012024191
257 1.162397603811315
258 1.1583419444238778
259 1.1570899872195808
260 1.2540914095952012
261 1.2871368785960282
262 1.287136878596029
263 1.3437292522895907
264 1.389189372747798
265 1.3950205575473795
266 1.4960640508565284
267 1.3365994086476807
268 1.42605824065111
269 1.3340789777479385
270 1.3365994086476807
271 1.2922151179347363
272 1.3799786102222864
273 1.1984467286971823
274 1.338761765301486
275 1.3365994086476825
276 1.4056847853828485
277 1.3365994086476798
278 1.3365994086476807
279 1.339450575211698
280 1.3365994086476807
281 1.4920968489728672
282 1.1160761005599094
283 1.3169826887848481
284 1.5404942394625216
285 0.978749124316419
286 1.3176297221550035
287 1.3176297221550017
288 1.4673112633125465
289 1.2496356466845997
290 1.3162876906146002
291 1.3845391302981307
292 1.3563007380086471
293 1.556523948404223
294 1.3548169277189999
295 1.7073638708800827
296 1.4961263572757773
297 1.5412545060328728
298 1.3765202614489738
299 1.323522630567835
300 1.3562670724874604
301 1.3375311973080866
302 1.101339514595506
303 1.3375311973080892
304 1.396888528974598
305 1.3440084314907939
306 1.3487117102822088
307 1.3452687049666379
308 1.3454979559224833
309 1.3487117102822088
310 1.3479625008099658
311 1.3426799398076392
312 1.3482190242298415
313 1.3904072213509062
314 1.343300396460939
315 1.3449633664060947
316 1.34853952307886
317 1.3523080184364176
318 1.3577739984551531
319 1.3558283559448316
320 1.3516303715526377
321 1.3566114444561244
322 1.3576448970775594
323 1.3576396564537854
324 1.3582423384152955
325 1.3582423384152955
326 1.3573309863505791
327 1.3582423384152946
328 1.3577036115594385
329 1.3582423384152973
330 1.3538249395171942
331 1.357118872870955
332 1.3552326934474435
333 1.358186406123159
334 1.3582423384152937
335 1.3581884962192907
336 1.358242338415292
337 1.3582423384152928
338 1.3549406842989757
339 1.3545810302401735
340 1.3580026225406314
341 1.3577088697183566
342 1.358242338415292
343 1.3574603866551227
344 1.348612697059167
345 1.3582423384152928
346 1.352420066906797
347 1.3395709017751711
348 1.3523160192147916
349 1.3506036354568725
350 1.3551259761062333
351 1.354450817236362
352 1.3545787423387425
353 1.2468262702753128
354 1.3546453949147033
355 1.332676372573518
356 1.354060572787854
357 1.3432634654405646
358 1.3357300810542672
359 1.3383332772271341
360 1.3507822979272017
361 1.3522337864688119
362 1.3447006952542928
363 1.2263857052157894
364 1.2271196201465644
365 1.2224275272543812
366 1.2275722094917603
367 1.2239502643796323
368 1.2230857970371307
369 1.2234442478499963
370 1.2213748776297386
371 1.2260538983653362
372 1.2264566083360737
373 1.2228383955857627
374 1.2159619365585925
375 1.2072938784496285
376 1.221605096477509
377 1.2308961671794787
378 1.2559024347228958
379 1.2559252991961616
380 1.2558103289532578
381 1.2566605196306613
382 1.2558799344437173
383 1.256464450968787
384 1.2561856634577984
385 1.255842048970547
386 1.2590554177955324
387 1.2555088462026678
388 1.2473049181564777
389 1.2562472324524547
390 1.2555654264506444
391 1.2558943475268256
392 1.2566000964360224
393 1.2560662186695586
394 1.2575269152482376
395 1.2570789950901267
396 1.2555859330544576
397 1.277726459846809
398 1.2557248078316343
399 1.2559308587920688
400 1.2561292649756792
401 1.2559598005621107
402 1.2557936666976959
403 1.2541038875679913
404 1.2556929782812816
405 1.2559888601079106
406 1.2552678755779576
407 1.2472430758902737
408 1.2560382167083723
409 1.255266008498869
410 1.256405752769588
411 1.2573932370920806
412 1.2558845253413677
413 1.2556129804961582
414 1.25578469105454
415 1.256123486993821
416 1.2562101202739537
417 1.2554827018631656
418 1.2512090183738733
419 1.260688809796501
420 1.260781602763445
421 1.260819915176178
422 1.261043980945681
423 1.2600984183561446
424 1.2608888206742757
425 1.2629141764156637
426 1.2606970037139602
427 1.2606389716563111
428 1.2894187291291868
429 1.261284731252264
430 1.2607749279143636
431 1.2602668466226357
432 1.2609761044918208
433 1.2608201598125168
434 1.264495224619993
435 1.2607837734970184
436 1.2605055728441323
437 1.260233234281273
438 1.260700095103676
439 1.345241702499326
440 1.2608125876742422
441 1.260746763617706
442 1.2885258921206644
443 1.2140730411426137
444 1.260286133315157
445 1.260921528175822
446 1.25941716230383
447 1.2607173684383346
448 1.260797331946491
449 1.260683505181218
450 1.2564178784670998
451 1.2608665819201308
452 1.2565341290548746
453 1.2604829390357466
454 1.2609364123634421
455 1.260058346063344
456 1.2606978710971068
457 1.260884762937919
458 1.2611358091823073
459 1.3280944345852816
460 1.2252359596607336
461 1.093914594291352
462 1.0692536882051575
463 1.0122383008994058
464 1.0918928884823496
465 1.040804846688605
466 1.015695376205545
467 1.0199911877135106
468 1.0662819903200775
469 1.0444032848124971
470 1.1503317623199347
471 1.0538639887616528
472 1.060986972559248
473 1.0359766544830213
474 1.187668950105146
475 1.1876689501051443
476 1.1924387389941877
477 1.1876689501051452
478 1.1876689501051452
479 1.1876689501051434
480 1.1241476537026642
481 1.258219238097432
482 1.2431148933803247
483 1.3442374284230159
484 1.1876689501051434
485 1.1876689501051434
486 1.1752550101019512
487 1.1192563187771176
488 1.2263911013987965
489 1.1876689501051452
490 1.1876689501051425
491 1.1876689501051443
492 1.1876689501051443
493 1.1318222031727148
494 1.1876689501051434
495 1.1876689501051434
496 1.1876689501051452
497 1.1876689501051425
498 1.1876689501051452
499 1.1876689501051452
500 1.1357469782139509
501 1.1876689501051434
502 1.1876689501051443
503 1.1876689501051452
504 1.1876689501051425
505 1.2206319646707806
506 1.142371208910574
507 1.1876689501051434
508 1.1114823591858798
509 1.1876689501051452
510 1.1876689501051443
511 1.1876689501051443
512 1.2044552884604665

==> data/openspiel/_tinyhanabi_uniform.dat <==
0 2.470922227060661
32 1.9121705368026145
64 2.07786746634896
96 1.6130228449808603
128 1.5322518167110246
160 1.0278865507557473
192 1.1035862632103335
224 1.2406545251254304
256 1.2240128057880675
288 1.357299630696196
320 1.2358663129750997
352 1.1247885351618878
384 1.214300959874965
416 1.227942924524429
448 1.0781176137013677
480 1.0225007060783922
512 1.02872720368988

==> data/openspiel/_tinyhanabi_uniform_full.dat <==
0 2.470922227060661
1 2.442604430321567
2 2.3249076798715125
3 2.1263749391315283
4 1.5228109264563034
5 2.2248069020427925
6 2.1528762019516954
7 2.0395449060969266
8 1.4529437078607934
9 1.7059373678356646
10 1.7091569018080834
11 1.6500726235247551
12 1.5116538649764424
13 1.6427447863595637
14 1.6500725978299622
15 1.9356042922524441
16 1.449542162650995
17 1.5602550867272642
18 1.370041985309867
19 1.3746226123837548
20 1.4962582073068784
21 1.6779735539928318
22 1.8104097345152894
23 1.8071709813218222
24 1.8512973447262926
25 1.9421595305409642
26 1.802177462484587
27 1.8233954910942423
28 1.942891334377645
29 1.9235049709176888
30 1.9531126421318712
31 1.9268411533699927
32 1.9121705368026145
33 1.8758443271673082
34 1.826713456558399
35 1.906928317208303
36 2.1826000905260496
37 2.12624597977707
38 1.8968643971325072
39 1.8646927626695389
40 1.7788793517665358
41 2.007230275601448
42 1.992474078921349
43 1.8424163116739143
44 1.7655204096407395
45 1.8171176607332837
46 1.7066774464315335
47 1.9555921558048555
48 1.8301646858694607
49 1.9006104727886175
50 1.7439802827586588
51 1.8034988209975227
52 1.7976364682004338
53 1.8540980685186454
54 1.7130835015924228
55 1.9533288993628526
56 1.7228178899269535
57 1.9277064789441312
58 2.0326428506152316
59 2.01312356374575
60 2.0090266509576464
61 2.027810288947383
62 1.978756659536197
63 2.0890743591019545
64 2.07786746634896
65 1.9561308156955297
66 1.8709671557247436
67 1.9620031275150573
68 2.069416109294047
69 2.1107103477084204
70 2.0876483743862284
71 2.0001497639062302
72 2.0508457345551827
73 2.0913010174982407
74 2.0497171730260115
75 2.0716495177682797
76 2.2270211600070553
77 2.145780205167176
78 2.0574450664446413
79 1.974768557772597
80 2.0867294025322254
81 2.103555147869222
82 1.9576150737221143
83 2.1172210006979624
84 2.0880101611787003
85 2.1143787459099563
86 2.0730960482592895
87 1.944198764740861
88 1.8956786909679595
89 1.814006409279541
90 1.620561997421091
91 1.786205097779475
92 1.507517829605507
93 1.6138468569110938
94 1.5373704367502636
95 1.5504556250096169
96 1.6130228449808603
97 1.5230270725996942
98 1.538368645997024
99 1.5925946209930446
100 1.3312447441331772
101 1.444361766825411
102 1.273495395759503
103 1.3064495693371336
104 1.379887136858759
105 1.4689902710020784
106 1.425845914730778
107 1.4412109543563414
108 1.3397061610447185
109 1.5306053752728177
110 1.4824511821622623
111 1.4593209831828213
112 1.5197228039827273
113 1.6574622749119738
114 1.465262975285814
115 1.4271270552445285
116 1.4688812613392273
117 1.5832545119552535
118 1.4583126585968946
119 1.5679701360054237
120 1.4569958370934888
121 1.481745581318222
122 1.330783258653244
123 1.4851382991312754
124 1.370213409403843
125 1.4046981978170372
126 1.373927979303513
127 1.4558353410125013
128 1.5322518167110246
129 1.5281960108858756
130 1.3746165993952317
131 1.458750258266714
132 1.3671029848954088
133 1.3383190363375332
134 1.363826002736504
135 1.7021808758384909
136 1.3686421914094238
137 1.3885648789278573
138 1.2110769729917497
139 1.4019374116912324
140 1.4973692975709225
141 1.3320852740932612
142 1.3291586590388675
143 1.46547226552142
144 1.4431492308975358
145 1.2442221919778076
146 1.3291056682194045
147 1.2786706012036486
148 1.3361083064571977
149 1.3138159108124023
150 1.3940357939303585
151 1.1477915245689951
152 1.1201014238009375
153 1.0637252031253048
154 1.0704905788712429
155 1.105742244696886
156 1.06053628407615
157 1.06053628407615
158 1.0605362840761474
159 1.0371321552102533
160 1.0278865507557473
161 1.112779483021959
162 1.060536284076151
163 1.0605362840761492
164 1.0605362840761492
165 1.0605362840761483
166 1.0605362840761465
167 1.0605362840761483
168 1.0605362840761474
169 1.0864207401339403
170 1.0666419914415473
171 1.0254368998031538
172 1.025436899803152
173 1.0404297047043052
174 1.1017208734207635
175 1.4521300115329856
176 1.1085624767195927
177 1.07869632620128
178 1.6468738755096366
179 1.0595991870543475
180 1.1059648712869068
181 1.1339801601916841
182 1.0829017872965068
183 1.204155644899747
184 1.0394659816915546
185 1.070416890967036
186 1.1116579132689504
187 1.113540661557364
188 1.127579297029385
189 1.4360827300327381
190 1.0860131321945143
191 1.153132872217565
192 1.1035862632103335
193 1.0789410767827894
194 1.0951553917926908
195 1.0911589652429345
196 1.0677188754109057
197 1.2436374137307968
198 1.1189632696105187
199 1.117921279472319
200 1.1569949735333447
201 1.0508961798424457
202 1.172665326858966
203 1.1126243089855992
204 1.1845284623076138
205 1.2563008466943328
206 1.2418055347131647
207 1.2061829093916012
208 1.1475831503055174
209 1.154868837423134
210 1.243954867314046
211 1.231128725451538
212 1.0792611567089603
213 1.1107277798368154
214 1.4327307367328759
215 1.2069079560841613
216 1.6276405242722314
217 1.2424436431864256
218 1.229168280975169
219 1.1633978061637311
220 1.2439548673140477
221 1.2154566218526082
222 1.2247813195753308
223 1.195816198393766
224 1.2406545251254304
225 1.1997870568791926
226 1.0841821453610363
227 1.2435454774273085
228 1.3304135896237899
229 1.1004682537170272
230 1.2344562086493038
231 1.218818737788398
232 1.2439548673140504
233 1.1777193363656515
234 1.2480851865824896
235 1.4027272198347216
236 1.2355759194850116
237 1.228323563982146
238 1.2427201643685715
239 1.2426128611866876
240 1.2439548673140477
241 1.1887315012972612
242 1.2510611397332179
243 1.2439548673140495
244 1.237385917917682
245 1.2536746791416027
246 1.1427715076634382
247 1.1387990254932143
248 1.2227496476452098
249 1.0482080409327468
250 1.1273939854264636
251 1.3646400424772978
252 1.2255611580157675
253 1.3373717437994888
254 1.3307516236691015
255 1.3517994529581552
256 1.2240128057880675
257 1.0572333615002654
258 1.1936530148986702
259 1.1923886935080912
260 1.317554769724259
261 1.330020295421292
262 1.330020295421293
263 1.3390013172166233
264 1.272486832984673
265 1.2792739983053059
266 1.4553331576446356
267 1.2021882656221594
268 1.422230442701669
269 1.1975438119195356
270 1.2021882656221612
271 1.153394590130402
272 1.266033951718243
273 1.0513587495571732
274 1.2021882656221603
275 1.2021882656221603
276 1.2034423606200777
277 1.2021882656221594
278 1.2021882656221603
279 1.2021882656221603
280 1.2021882656221612
281 1.4157048492043796
282 0.9851003911829137
283 1.1901605864829952
284 1.5003526938517115
285 1.0847742589220761
286 1.2021882656221603
287 1.202188265622162
288 1.357299630696196
289 1.1684480371442092
290 1.2020056877329264
291 1.3046212010017468
292 1.2021882656221594
293 1.2699356088962404
294 1.2021882656221603
295 1.220904383679354
296 1.2619401252833606
297 1.463420532211127
298 1.206230120787274
299 1.1999564993083531
300 1.2098778631810765
301 1.202188265622162
302 1.0060041343561243
303 1.2021882656221585
304 1.2866441791299819
305 1.2611268865350853
306 1.2303565118518254
307 1.2308698352532677
308 1.261533053822622
309 1.259186731188083
310 1.251999825759686
311 1.3589514787236858
312 1.2359775949663412
313 1.4363664480035707
314 1.3340280034603644
315 1.3319322025197815
316 1.2365913260036212
317 1.2583874015868668
318 1.2927324355959593
319 1.3152232442697507
320 1.2358663129750997
321 1.2947368486237583
322 1.2384989088163536
323 1.2463849421239441
324 1.2442309027607212
325 1.2336133210393596
326 1.315915169860438
327 1.2403440345044787
328 1.24725597363207
329 1.2526493917764645
330 1.3433776062750296
331 1.3014132496647255
332 1.2526585500081788
333 1.2869882853869
334 1.2382531665909866
335 1.2404488957999629
336 1.2794793009472691
337 1.2494556371414802
338 1.279560048259217
339 1.3182668648445564
340 1.2493261208097843
341 1.2502628268233131
342 1.2419595656949856
343 1.2432892830172122
344 1.3262702115416323
345 1.2452606462072753
346 1.1880374477638806
347 1.095664719759947
348 1.1963323706391673
349 1.174413500369762
350 1.0969688517854976
351 1.1055703416389582
352 1.1247885351618878
353 0.9545563732627231
354 1.1121959234870928
355 1.0964309584910534
356 1.1479420609307338
357 1.112920947906768
358 1.1035566503378638
359 1.088672203485304
360 1.1955273615328998
361 1.1280658263957877
362 1.107046196966861
363 1.2009999234096114
364 1.2226281969960082
365 1.2174022757236242
366 1.2452080749804946
367 1.2204667647432528
368 1.2195614276933027
369 1.2209685828553853
370 1.2169756180381341
371 1.2186251337160217
372 1.2180757938957587
373 1.2185430760938543
374 1.1975044035820481
375 1.188790800701585
376 1.2133903173368576
377 1.2127549973364324
378 1.2245079511643135
379 1.213274837908708
380 1.2243023889746327
381 1.2207106828261285
382 1.2151834741753422
383 1.2170841534549872
384 1.214300959874965
385 1.215571536358321
386 1.2349398162310443
387 1.221726382475147
388 1.2147757480824337
389 1.2114269944261666
390 1.228007743810081
391 1.2141946767211298
392 1.2153547482766038
393 1.2270014118835402
394 1.2312255062877089
395 1.2124920914299153
396 1.2136957083505324
397 1.2344632114316143
398 1.2255498521690749
399 1.219390390731669
400 1.228910864125317
401 1.2172391314791327
402 1.2104775990391055
403 1.2240920588896431
404 1.209563895684882
405 1.2176812091345628
406 1.1611103148694513
407 1.2072770810057767
408 1.2091357934727096
409 1.1991661043142612
410 1.2296455462312954
411 1.2266273090305564
412 1.2158760099680288
413 1.2273287667348391
414 1.2138135842475224
415 1.2208490668528897
416 1.227942924524429
417 1.1914846767309868
418 1.22318511005572
419 1.0781176137013677
420 1.021842621237071
421 1.0781176137013668
422 1.0781176137013677
423 1.0781176137013668
424 1.0781176137013677
425 1.0781176137013686
426 1.0928943075960786
427 1.0781176137013677
428 1.152302126236231
429 1.0881455227087171
430 1.0781176137013686
431 1.0781176137013695
432 1.0781176137013686
433 1.0781176137013704
434 1.119417585275003
435 1.0101508165669522
436 1.0781176137013668
437 1.0788111968759884
438 1.2713307295359533
439 1.3569292019444656
440 1.0781176137013695
441 1.0781176137013695
442 1.2553949022172377
443 1.0482121469151586
444 1.0052274936943597
445 1.2146353623049233
446 1.091215782753311
447 1.0781176137013695
448 1.0781176137013677
449 1.0781176137013677
450 1.0692200393532971
451 1.0781176137013677
452 1.3290071390829779
453 1.0781176137013686
454 1.0781176137013677
455 1.1159285249737732
456 1.0781176137013677
457 1.087010639593747
458 1.0855886379379305
459 1.4158412234248852
460 1.1811877877381134
461 0.8385355513487838
462 1.0711081917521588
463 0.7954397463573724
464 0.7954397463572693
465 0.79543974635732
466 0.7954397463573697
467 0.9457095194672744
468 1.0394009346554496
469 1.0055436189744924
470 1.1615389502084357
471 1.0185495769165351
472 1.0288231110649502
473 1.0186012459612375
474 1.056913283379565
475 1.1232691477050887
476 1.0327294194809227
477 1.0169848997606659
478 1.0164424125283098
479 1.0330002607745064
480 1.0225007060783922
481 1.0130733655189754
482 1.0079666734169193
483 1.081845129283626
484 1.0141403451945585
485 1.1856955735146277
486 1.0219901414593364
487 1.0253113540232173
488 1.0137625829046009
489 1.1219856622817304
490 1.0469736108062504
491 0.9974525887835624
492 1.0449954742057113
493 0.9932382410133984
494 1.0074484670947426
495 1.0616069135171626
496 1.0239627201015802
497 1.0446914897886268
498 1.0074637603870844
499 1.0320137571727122
500 1.037451811379742
501 1.003546531197446
502 1.013198047606954
503 1.0261634913554527
504 1.0172956530271184
505 1.0436792223257854
506 1.0390504552415312
507 1.0184693187043115
508 1.0207560865076744
509 1.0209423267087079
510 1.0302763350011732
511 0.9961935807935145
512 1.02872720368988

==> data/openspiel/goofspiel_cce_average.dat <==
0 1.995294194865316
32 1.980547253340105
64 2.012150340293947
96 2.041755313947943
128 2.031103763046077
160 1.979102221119069
192 2.046487101064257
224 1.976240602550201
256 1.983365336628233
288 2.0289505861867196
320 2.0077643849306366
352 1.9885472985678603
384 2.012609462361797
416 2.036353063173398
421 2.0180455963850887

==> data/openspiel/goofspiel_cce_gap.dat <==
0 0.7601005160882726
32 0.4734863423935587
64 0.46644803347097064
96 0.43607839309073704
128 0.38317186092046907
160 0.514916347469764
192 0.5070101337578536
224 0.3596552347072657
256 0.44641401882564535
288 0.4482372823627312
320 0.3998190823362231
352 0.41243086017203057
384 0.5018096116197102
416 0.4406553095164689
421 0.4113101594094313

==> data/openspiel/goofspiel_uniform_gap.dat <==
0 0.7493824372166824
32 0.5717867625241451
64 0.6357023613897188
96 0.5114205336544053
128 0.38830975755413455
160 0.5309447830268392
192 0.4305639257035252
224 0.441886016539621
256 0.3773245538672758
288 0.42987304030245177
320 0.4630812364247894
352 0.40430498161583284
384 0.5476446400942732
416 0.39937036110458424
448 0.396940870349789
480 0.4598723773010107
512 0.3328005319145997

==> data/openspiel/kuhn_3p_cce_average.dat <==
0 0.0
32 0.0
64 0.0
96 0.0
128 0.0
160 0.0
192 0.0
224 0.0
256 0.0
288 0.0
320 0.0
352 0.0
384 0.0
416 0.0
448 0.0
480 0.0
512 0.0

==> data/openspiel/kuhn_3p_cce_gap.dat <==
0 0.480666117838963
32 0.46101266646317157
64 0.4500743283846394
96 0.37163540239460474
128 0.3511891366952403
160 0.352824531994747
192 0.3616848787300791
224 0.3963496636585875
256 0.39591156835550134
288 0.34774181432212753
320 0.3311873594451819
352 0.3551966989917066
384 0.3552514211374975
416 0.31126947957948936
448 0.31237006657776095
480 0.32049476582750414
512 0.3227167186182257

==> data/openspiel/kuhn_3p_uniform_average.dat <==
0 0.0
32 0.0
64 0.0
96 0.0
128 0.0
160 0.0
192 0.0
224 0.0
256 0.0
288 0.0
320 0.0
352 0.0
384 0.0
416 0.0
448 0.0
480 0.0
512 0.0

==> data/openspiel/kuhn_3p_uniform_gap.dat <==
0 0.480666117838963
32 0.461102301727029
64 0.43238918104469887
96 0.3673651134950498
128 0.395414450954036
160 0.41166764507275394
192 0.3936194097877541
224 0.3912955638758242
256 0.310392083630221
288 0.3533346243762249
320 0.37070326404733434
352 0.3721313398891935
384 0.36910484187455944
416 0.3541760954348358
448 0.34607198384572574
480 0.33807298327948365
512 0.35646249138930486

==> data/openspiel/sheriff_cce_average.dat <==
0 7.020701888025356
32 6.311139782371281
64 6.0848334769015695
96 5.954406800514165
128 5.6609850702937115
160 6.012716955846615
192 5.763098125226815
224 5.928386286695761
256 5.973666905043499
288 6.566859764376657
320 5.93710372030909
352 6.101090150161811
384 5.618336103205232
416 5.686192653472059
448 5.188552011150218
480 5.088650559430606
512 5.492214176234061

==> data/openspiel/sheriff_cce_gap.dat <==
0 21.717732253301673
32 13.544854725818675
64 12.910762494627564
96 15.357735541242686
128 15.281809161497414
160 12.422108427051448
192 12.423356745604941
224 13.336931798630372
256 13.008665412693198
288 12.737109270387025
320 9.702288662190853
352 10.34436695701876
384 11.62057274062856
416 11.918069538652027
448 10.019796017888847
480 10.931345318821496
512 8.379808459309778

==> data/openspiel/sheriff_uniform_average.dat <==
0 7.020701888025356
32 6.421781010198484
64 6.17554998977213
96 5.9319440229577225
128 5.62346564701039
160 6.407353878598357
192 5.926427040886265
224 5.92332048004385
256 5.987461116098304
288 6.573619721825847
320 5.783693160292397
352 6.165326475475602
384 5.681231742279882
416 5.899689381760309
448 5.335658877303755
480 5.346755037970725
512 5.448220851857373


==> data/openspiel/sheriff_uniform_gap.dat <==
0 21.717732253301673
32 18.96641353676518
64 14.8404518221102
96 19.95011486325255
128 19.780154107374997
160 19.603283361698214
192 20.047976019409038
224 16.688634462195306
256 16.688634462195306
288 18.912503796623287
320 18.39768798793415
352 15.852715920672164
384 19.74025239907807
416 19.776681760934352
448 18.77121384093816
480 19.449678404159393
512 18.501587175162566

==> data/shapley/biased_cce.dat <==
x        y        z        c         m
0.386083 0.113536 0.500381 -0.111320 0.000000
0.366059 0.244586 0.389354 -0.125844 0.000000
0.390267 0.295423 0.314310 -0.137536 0.000000
0.432496 0.332096 0.235408 -0.150663 0.000000
0.246733 0.719287 0.033980 -0.169587 0.431229
0.504084 0.317694 0.178222 -0.162213 0.000000
0.563803 0.099645 0.336552 -0.143050 0.000000
0.496630 0.216219 0.287151 -0.146617 0.000000
0.175795 0.530976 0.293228 -0.129826 0.000000
0.315468 0.575178 0.109354 -0.162467 0.000000
0.552012 0.158014 0.289974 -0.148974 0.000000
0.149817 0.387191 0.462993 -0.104807 0.000000
0.509065 0.330036 0.160899 -0.164882 0.068771
0.497181 0.151211 0.351608 -0.137635 0.000000
0.353823 0.110663 0.535514 -0.104807 0.500000
0.566819 0.234125 0.199057 -0.162418 0.000000

==> data/shapley/biased_ce.dat <==
x        y        z        c         m
0.386083 0.113536 0.500381 -0.056814 0.000000
0.366059 0.244586 0.389354 -0.042385 0.000000
0.390267 0.295423 0.314310 -0.030036 0.000000
0.432496 0.332096 0.235408 -0.015897 0.000000
0.246733 0.719287 0.033980 -0.000263 0.264184
0.504084 0.317694 0.178222 -0.002831 0.000000
0.563803 0.099645 0.336552 -0.021264 0.092073
0.496630 0.216219 0.287151 -0.018852 0.000000
0.175795 0.530976 0.293228 -0.041789 0.002716
0.315468 0.575178 0.109354 -0.006002 0.000000
0.552012 0.158014 0.289974 -0.015444 0.000000
0.149817 0.387191 0.462993 -0.067746 0.000272
0.509065 0.330036 0.160899 -0.000535 0.008285
0.497181 0.151211 0.351608 -0.027990 0.000000
0.353823 0.110663 0.535514 -0.064036 0.631080
0.566819 0.234125 0.199057 -0.001481 0.001390

==> data/shapley/biased_uni.dat <==
x        y        z        c         m
0.386083 0.113536 0.500381 -0.380682 0.062500
0.366059 0.244586 0.389354 -0.352648 0.062500
0.390267 0.295423 0.314310 -0.342324 0.062500
0.432496 0.332096 0.235408 -0.335304 0.062500
0.246733 0.719287 0.033980 -0.250296 0.062500
0.504084 0.317694 0.178222 -0.339581 0.062500
0.563803 0.099645 0.336552 -0.386680 0.062500
0.496630 0.216219 0.287151 -0.360892 0.062500
0.175795 0.530976 0.293228 -0.288859 0.062500
0.315468 0.575178 0.109354 -0.281928 0.062500
0.552012 0.158014 0.289974 -0.374145 0.062500
0.149817 0.387191 0.462993 -0.318791 0.062500
0.509065 0.330036 0.160899 -0.337059 0.062500
0.497181 0.151211 0.351608 -0.374637 0.062500
0.353823 0.110663 0.535514 -0.380733 0.062500
0.566819 0.234125 0.199057 -0.358319 0.062500

==> data/shapley/minority_cce.dat <==
x        y        z        c         m
0.000000 1.000000 0.000000 -0.666667 0.250000
0.000000 0.000000 1.000000 -0.166667 0.500000
0.333333 0.333333 0.333333 -0.166667 0.250000
0.057927 0.205168 0.736906 -0.240287 0.000000
0.017155 0.116749 0.866096 -0.216464 0.000000
0.128890 0.621573 0.249537 -0.413008 0.000000
0.036749 0.352854 0.610397 -0.324719 0.000000
0.265029 0.396454 0.338516 -0.232379 0.000000
0.076906 0.742311 0.180783 -0.499369 0.000000
0.167298 0.427531 0.405171 -0.296783 0.000000
0.031491 0.222428 0.746081 -0.262135 0.000000
0.166702 0.210622 0.622676 -0.188626 0.000000
0.119120 0.518664 0.362216 -0.366439 0.000000
0.133128 0.616892 0.249980 -0.408549 0.000000
0.023812 0.324451 0.651737 -0.316986 0.000000
0.022512 0.781832 0.195656 -0.546327 0.000000
0.137145 0.254153 0.608702 -0.225170 0.000000
0.104141 0.687892 0.207967 -0.458542 0.000000
0.198320 0.230865 0.570814 -0.182939 0.000000

==> data/shapley/minority_ce.dat <==
x        y        z        c         m
0.000000 1.000000 0.000000 -0.333333 0.000000
0.000000 0.000000 1.000000 -0.333333 0.500000
0.333333 0.333333 0.333333 0.000000 0.500000
0.057927 0.205168 0.736906 -0.275407 0.000000
0.017155 0.116749 0.866096 -0.316178 0.000000
0.128890 0.621573 0.249537 -0.204443 0.000000
0.036749 0.352854 0.610397 -0.296584 0.000000
0.265029 0.396454 0.338516 -0.068304 0.000000
0.076906 0.742311 0.180783 -0.256427 0.000000
0.167298 0.427531 0.405171 -0.166035 0.000000
0.031491 0.222428 0.746081 -0.301842 0.000000
0.166702 0.210622 0.622676 -0.166631 0.000000
0.119120 0.518664 0.362216 -0.214213 0.000000
0.133128 0.616892 0.249980 -0.200205 0.000000
0.023812 0.324451 0.651737 -0.309521 0.000000
0.022512 0.781832 0.195656 -0.310822 0.000000
0.137145 0.254153 0.608702 -0.196188 0.000000
0.104141 0.687892 0.207967 -0.229193 0.000000
0.198320 0.230865 0.570814 -0.135013 0.000000

==> data/shapley/minority_uni.dat <==
x        y        z        c         m
0.000000 1.000000 0.000000 -0.787404 0.052632
0.000000 0.000000 1.000000 -0.153287 0.052632
0.333333 0.333333 0.333333 -0.333333 0.052632
0.057927 0.205168 0.736906 -0.277944 0.052632
0.017155 0.116749 0.866096 -0.225708 0.052632
0.128890 0.621573 0.249537 -0.535324 0.052632
0.036749 0.352854 0.610397 -0.373584 0.052632
0.265029 0.396454 0.338516 -0.379779 0.052632
0.076906 0.742311 0.180783 -0.616772 0.052632
0.167298 0.427531 0.405171 -0.408669 0.052632
0.031491 0.222428 0.746081 -0.291373 0.052632
0.166702 0.210622 0.622676 -0.271180 0.052632
0.119120 0.518664 0.362216 -0.470986 0.052632
0.133128 0.616892 0.249980 -0.531958 0.052632
0.023812 0.324451 0.651737 -0.356789 0.052632
0.022512 0.781832 0.195656 -0.646945 0.052632
0.137145 0.254153 0.608702 -0.301561 0.052632
0.104141 0.687892 0.207967 -0.579704 0.052632
0.198320 0.230865 0.570814 -0.281045 0.052632

==> data/shapley/rpsn_biased_cce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.333333 0.333333
0.000000 1.000000 0.000000 -0.333333 0.333333
0.000000 0.000000 1.000000 -0.333333 0.333333
0.333333 0.333333 0.333333 -0.333333 0.000000
0.386083 0.113536 0.500381 -0.333333 0.000000
0.366059 0.244586 0.389354 -0.333333 0.000000
0.390267 0.295423 0.314310 -0.333333 0.000000
0.432496 0.332096 0.235408 -0.333333 0.000000
0.246733 0.719287 0.033980 -0.333333 0.000000
0.504084 0.317694 0.178222 -0.333333 0.000000
0.563803 0.099645 0.336552 -0.333333 0.000000
0.496630 0.216219 0.287151 -0.333333 0.000000
0.175795 0.530976 0.293228 -0.333333 0.000000
0.315468 0.575178 0.109354 -0.333333 0.000000
0.552012 0.158014 0.289974 -0.333333 0.000000
0.149817 0.387191 0.462993 -0.333333 0.000000
0.509065 0.330036 0.160899 -0.333333 0.000000
0.497181 0.151211 0.351608 -0.333333 0.000000
0.353823 0.110663 0.535514 -0.333333 0.000000
0.566819 0.234125 0.199057 -0.333333 0.000000

==> data/shapley/rpsn_biased_ce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.333333 0.333333
0.000000 1.000000 0.000000 -0.333333 0.333333
0.000000 0.000000 1.000000 -0.333333 0.333333
0.333333 0.333333 0.333333 -0.111111 0.000000
0.386083 0.113536 0.500381 -0.166794 0.000000
0.366059 0.244586 0.389354 -0.129785 0.000000
0.390267 0.295423 0.314310 -0.130089 0.000000
0.432496 0.332096 0.235408 -0.144165 0.000000
0.246733 0.719287 0.033980 -0.239762 0.000000
0.504084 0.317694 0.178222 -0.168028 0.000000
0.563803 0.099645 0.336552 -0.187934 0.000000
0.496630 0.216219 0.287151 -0.165543 0.000000
0.175795 0.530976 0.293228 -0.176992 0.000000
0.315468 0.575178 0.109354 -0.191726 0.000000
0.552012 0.158014 0.289974 -0.184004 0.000000
0.149817 0.387191 0.462993 -0.154331 0.000000
0.509065 0.330036 0.160899 -0.169688 0.000000
0.497181 0.151211 0.351608 -0.165727 0.000000
0.353823 0.110663 0.535514 -0.178505 0.000000
0.566819 0.234125 0.199057 -0.188940 0.000000

==> data/shapley/rpsn_biased_uni.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.398868 0.050000
0.000000 1.000000 0.000000 -0.216053 0.050000
0.000000 0.000000 1.000000 -0.385079 0.050000
0.333333 0.333333 0.333333 -0.333333 0.050000
0.386083 0.113536 0.500381 -0.371212 0.050000
0.366059 0.244586 0.389354 -0.348785 0.050000
0.390267 0.295423 0.314310 -0.340526 0.050000
0.432496 0.332096 0.235408 -0.334910 0.050000
0.246733 0.719287 0.033980 -0.266903 0.050000
0.504084 0.317694 0.178222 -0.338331 0.050000
0.563803 0.099645 0.336552 -0.376011 0.050000
0.496630 0.216219 0.287151 -0.355380 0.050000
0.175795 0.530976 0.293228 -0.297754 0.050000
0.315468 0.575178 0.109354 -0.292209 0.050000
0.552012 0.158014 0.289974 -0.365982 0.050000
0.149817 0.387191 0.462993 -0.321699 0.050000
0.509065 0.330036 0.160899 -0.336314 0.050000
0.497181 0.151211 0.351608 -0.366376 0.050000
0.353823 0.110663 0.535514 -0.371253 0.050000
0.566819 0.234125 0.199057 -0.353322 0.050000

==> data/shapley/rpsn_unbiased_cce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.333333 0.333333
0.000000 1.000000 0.000000 -0.333333 0.333333
0.000000 0.000000 1.000000 -0.333333 0.333333
0.333333 0.333333 0.333333 -0.333333 0.000000
0.158804 0.045650 0.795546 -0.333333 0.000000
0.160602 0.050562 0.788836 -0.333333 0.000000
0.461800 0.510682 0.027518 -0.333333 0.000000
0.375255 0.511490 0.113255 -0.333333 0.000000
0.627680 0.078073 0.294248 -0.333333 0.000000
0.085045 0.609568 0.305387 -0.333333 0.000000
0.154694 0.594982 0.250324 -0.333333 0.000000
0.155779 0.492229 0.351992 -0.333333 0.000000
0.398012 0.112186 0.489803 -0.333333 0.000000
0.017893 0.955346 0.026761 -0.333333 0.000000
0.527228 0.404709 0.068063 -0.333333 0.000000
0.562057 0.014920 0.423023 -0.333333 0.000000
0.507139 0.025101 0.467760 -0.333333 0.000000
0.733190 0.156411 0.110399 -0.333333 0.000000
0.263391 0.506792 0.229817 -0.333333 0.000000
0.098044 0.375085 0.526870 -0.333333 0.000000

==> data/shapley/rpsn_unbiased_ce.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.333333 0.333333
0.000000 1.000000 0.000000 -0.333333 0.333333
0.000000 0.000000 1.000000 -0.333333 0.333333
0.333333 0.333333 0.333333 -0.111111 0.000000
0.158804 0.045650 0.795546 -0.265182 0.000000
0.160602 0.050562 0.788836 -0.262945 0.000000
0.461800 0.510682 0.027518 -0.170227 0.000000
0.375255 0.511490 0.113255 -0.170497 0.000000
0.627680 0.078073 0.294248 -0.209227 0.000000
0.085045 0.609568 0.305387 -0.203189 0.000000
0.154694 0.594982 0.250324 -0.198327 0.000000
0.155779 0.492229 0.351992 -0.164076 0.000000
0.398012 0.112186 0.489803 -0.163268 0.000000
0.017893 0.955346 0.026761 -0.318449 0.000000
0.527228 0.404709 0.068063 -0.175743 0.000000
0.562057 0.014920 0.423023 -0.187352 0.000000
0.507139 0.025101 0.467760 -0.169046 0.000000
0.733190 0.156411 0.110399 -0.244397 0.000000
0.263391 0.506792 0.229817 -0.168931 0.000000
0.098044 0.375085 0.526870 -0.175623 0.000000

==> data/shapley/rpsn_unbiased_uni.dat <==
x        y        z        c         m
1.000000 0.000000 0.000000 -0.339707 0.050000
0.000000 1.000000 0.000000 -0.338005 0.050000
0.000000 0.000000 1.000000 -0.322288 0.050000
0.333333 0.333333 0.333333 -0.333333 0.050000
0.158804 0.045650 0.795546 -0.325772 0.050000
0.160602 0.050562 0.788836 -0.325880 0.050000
0.461800 0.510682 0.027518 -0.338359 0.050000
0.375255 0.511490 0.113255 -0.336864 0.050000
0.627680 0.078073 0.294248 -0.334448 0.050000
0.085045 0.609568 0.305387 -0.333350 0.050000
0.154694 0.594982 0.250324 -0.334334 0.050000
0.155779 0.492229 0.351992 -0.332738 0.050000
0.398012 0.112186 0.489803 -0.330984 0.050000
0.017893 0.955346 0.026761 -0.337615 0.050000
0.527228 0.404709 0.068063 -0.337833 0.050000
0.562057 0.014920 0.423023 -0.332313 0.050000
0.507139 0.025101 0.467760 -0.331516 0.050000
0.733190 0.156411 0.110399 -0.337517 0.050000
0.263391 0.506792 0.229817 -0.334841 0.050000
0.098044 0.375085 0.526870 -0.329891 0.050000

==> data/shapley/unbiased_cce.dat <==
x        y        z        c         m
0.158804 0.045650 0.795546 -0.231625 0.263811
0.160602 0.050562 0.788836 -0.231625 0.000000
0.461800 0.510682 0.027518 -0.231625 0.143567
0.375255 0.511490 0.113255 -0.231625 0.000000
0.627680 0.078073 0.294248 -0.231625 0.000000
0.085045 0.609568 0.305387 -0.231625 0.000000
0.154694 0.594982 0.250324 -0.231625 0.000000
0.155779 0.492229 0.351992 -0.231625 0.000000
0.398012 0.112186 0.489803 -0.231625 0.000000
0.017893 0.955346 0.026761 -0.231625 0.236189
0.527228 0.404709 0.068063 -0.231625 0.000000
0.562057 0.014920 0.423023 -0.231625 0.236189
0.507139 0.025101 0.467760 -0.231625 0.000000
0.733190 0.156411 0.110399 -0.231625 0.120245
0.263391 0.506792 0.229817 -0.231625 0.000000
0.098044 0.375085 0.526870 -0.231625 0.000000

==> data/shapley/unbiased_ce.dat <==
x        y        z        c         m
0.158804 0.045650 0.795546 -0.180195 0.124742
0.160602 0.050562 0.788836 -0.178622 0.000000
0.461800 0.510682 0.027518 -0.004383 0.001796
0.375255 0.511490 0.113255 -0.020160 0.000000
0.627680 0.078073 0.294248 -0.062511 0.000000
0.085045 0.609568 0.305387 -0.065302 0.000000
0.154694 0.594982 0.250324 -0.052369 0.000000
0.155779 0.492229 0.351992 -0.076205 0.000000
0.398012 0.112186 0.489803 -0.108435 0.000000
0.017893 0.955346 0.026761 -0.001053 0.251315
0.527228 0.404709 0.068063 -0.009515 0.000000
0.562057 0.014920 0.423023 -0.092724 0.615753
0.507139 0.025101 0.467760 -0.103231 0.000000
0.733190 0.156411 0.110399 -0.019372 0.002774
0.263391 0.506792 0.229817 -0.047525 0.000000
0.098044 0.375085 0.526870 -0.117224 0.003619

==> data/shapley/unbiased_uni.dat <==
x        y        z        c         m
0.158804 0.045650 0.795546 -0.323881 0.062500
0.160602 0.050562 0.788836 -0.324017 0.062500
0.461800 0.510682 0.027518 -0.339615 0.062500
0.375255 0.511490 0.113255 -0.337746 0.062500
0.627680 0.078073 0.294248 -0.334727 0.062500
0.085045 0.609568 0.305387 -0.333354 0.062500
0.154694 0.594982 0.250324 -0.334584 0.062500
0.155779 0.492229 0.351992 -0.332589 0.062500
0.398012 0.112186 0.489803 -0.330397 0.062500
0.017893 0.955346 0.026761 -0.338686 0.062500
0.527228 0.404709 0.068063 -0.338957 0.062500
0.562057 0.014920 0.423023 -0.332058 0.062500
0.507139 0.025101 0.467760 -0.331062 0.062500
0.733190 0.156411 0.110399 -0.338564 0.062500
0.263391 0.506792 0.229817 -0.335218 0.062500
0.098044 0.375085 0.526870 -0.329031 0.062500
